RL-MUL 2.0: Multiplier Design Optimization with Parallel Deep Reinforcement Learning and Space Reduction

Multiplication is a fundamental operation in many applications, and multipliers are widely adopted in various circuits. However, optimizing multipliers is challenging due to the extensive design space. In this paper, we propose a multiplier design optimization framework based on reinforcement learning. We utilize matrix and tensor representations for the compressor tree of a multiplier, enabling seamless integration of convolutional neural networks as the agent network. The agent optimizes the multiplier structure using a Pareto-driven reward customized to balance area and delay. Furthermore, we enhance the original framework with parallel reinforcement learning and design space pruning techniques and extend its capability to optimize fused multiply-accumulate (MAC) designs. Experiments conducted on different bit widths of multipliers demonstrate that multipliers produced by our approach outperform all baseline designs in terms of area, power, and delay. The performance gain is further validated by comparing the area, power, and delay of processing element arrays using multipliers from our approach and baseline approaches.

==> hv.dat <==
%% LaTeX2e file `hv.dat'
%% generated by the `filecontents' environment
%% from source `TODAES-DSE-MUL' on 2024/12/25.
%%
x  wallace ilp sa dqn a2c
0.8   0.18106839233599778 0.35247067993546854 0.35062628020374487 0.8775536099479759 1
2.3   0.44376803988454483 0.540379602903875 0.7783328960027989 1 1
3.8   0.2894888674130924 0.6498508221149415 0.4568332791507122 0.8363475883555812 1
5.3   0.425690504980478 0.8242991217012389 0.6099055826077824 0.9023890945396688 1

%8bit and
%8bit MBE
%16bit and
%16bit mbe


==> hv_mac_new.dat <==
%% LaTeX2e file `hv_mac_new.dat'
%% generated by the `filecontents' environment
%% from source `TODAES-DSE-MUL' on 2024/12/25.
%%
x  wallace ilp sa dqn a2c
0.8   0.1993347926201779 0.4936085131383195 0.6372440325591531 0.9678135650503957 1
2.3   0.539637840251485 0.6217020641275537 0.5657839604746508 0.9036346010552849 1
3.8   0.2617947734774308 0.4615238557746762 0.6165424928922455 0.9649602676443937 1
5.3   0.5426811963446284 0.6893656170972119 0.4592995711113194 0.890917080079018 1

%8bit and
%8bit MBE
%16bit and
%16bit mbe


==> hv_pe_mul.dat <==
%% LaTeX2e file `hv_pe_mul.dat'
%% generated by the `filecontents' environment
%% from source `TODAES-DSE-MUL' on 2024/12/25.
%%
x  wallace ilp sa dqn a2c
0.8   0.18798793668017197 0.3576470191840654 0.40737241069213365 0.8419911251691986 1
2.3   0.41682692984748226 0.5185861099277842 0.7934462972228722 1 1
3.8   0.1459067760669498 0.5251139906361757 0.45797450034021325 0.8732474262191984 1
5.3   0.31053911122315186 0.8230536651882708 0.5132504986630022 0.9981699796784533 1

%8bit and
%8bit MBE
%16bit and
%16bit mbe


==> pgfplot/data/final_multi_constraint_a2c_16bit.csv <==
,area,delay
1,1696.0,1.24
10,1697.0,1.24
9,1703.0,1.23
16,1707.0,1.22
15,1713.0,1.21
14,1718.0,1.21
11,1722.0,1.19
12,1738.0,1.19
5,1747.0,1.19
0,1748.0,1.1868
8,1760.0,1.1796
7,1826.0,1.17
3,2045.0,1.16
6,2064.0,1.15
4,2085.0,1.148
13,2259.0,1.14
17,2271.0,1.13
2,2302.0,1.1263


==> pgfplot/data/final_multi_constraint_a2c_16bit_booth.csv <==
,area,delay
25,1881.0,1.5478
31,1888.0,1.5439
7,1890.0,1.4993
20,1891.0,1.4898
21,1894.0,1.4873
9,1897.0,1.4854
27,1898.0,1.4854
11,1899.0,1.4793
26,1901.0,1.4767
13,1902.0,1.47
2,1903.0,1.47
28,1906.0,1.46
18,1909.0,1.45
5,1910.0,1.44
29,1911.0,1.43
19,1923.0,1.41
30,1947.0,1.39
24,2054.0,1.37
1,2058.0,1.37
10,2090.0,1.37
0,2102.0,1.36
32,2111.0,1.36
16,2130.0,1.34
17,2132.0,1.34
22,2154.0,1.33
8,2171.0,1.33
23,2211.0,1.32
14,2309.0,1.32
4,2312.0,1.32
15,2441.0,1.32
3,2451.0,1.32
6,2455.0,1.32
12,2481.0,1.31


==> pgfplot/data/final_multi_constraint_a2c_16bit_mac.csv <==
,area,delay
0,2594.0,1.1992
1,2557.0,1.1992
2,2389.0,1.2011
3,2362.0,1.2126
4,2354.0,1.2165
5,2302.0,1.2228
6,2274.0,1.2342
7,2266.0,1.2392
8,2255.0,1.2456
9,2093.0,1.2513
10,2050.0,1.2583
11,2002.0,1.2625
12,1994.0,1.2679
13,1988.0,1.2693
14,1979.0,1.2706
15,1900.0,1.2755
16,1892.0,1.2809
17,1886.0,1.2978
18,1883.0,1.3116
19,1878.0,1.3144
20,1876.0,1.3234
21,1873.0,1.3329
22,1870.0,1.3482
23,1868.0,1.3545


==> pgfplot/data/final_multi_constraint_a2c_16bit_mac_booth.csv <==
,area,delay
42,1987.0,1.64
20,1988.0,1.64
24,1990.0,1.63
32,1992.0,1.63
19,1993.0,1.62
3,1995.0,1.58
35,1996.0,1.57
17,1999.0,1.57
2,2002.0,1.56
33,2003.0,1.56
11,2004.0,1.56
21,2006.0,1.55
34,2009.0,1.5478
1,2011.0,1.5382
45,2013.0,1.535
48,2015.0,1.535
9,2016.0,1.52
36,2022.0,1.5156
37,2028.0,1.5053
28,2038.0,1.5018
46,2050.0,1.5
12,2056.0,1.4924
39,2068.0,1.49
31,2156.0,1.4839
7,2163.0,1.4799
44,2194.0,1.4799
6,2198.0,1.461
30,2210.0,1.46
4,2216.0,1.4591
41,2229.0,1.4582
13,2231.0,1.4576
18,2235.0,1.4505
10,2237.0,1.4497
0,2251.0,1.4482
27,2252.0,1.4468
26,2258.0,1.4436
40,2269.0,1.4392
8,2270.0,1.4355
47,2272.0,1.4348
43,2288.0,1.4337
23,2290.0,1.433
5,2293.0,1.424
25,2306.0,1.42
16,2310.0,1.4165
22,2329.0,1.4147
14,2351.0,1.4096
29,2369.0,1.4078
15,2467.0,1.4078
38,2470.0,1.4078


==> pgfplot/data/final_multi_constraint_a2c_8bit.csv <==
,area,delay
2,388.0,0.7643
4,389.0,0.7643
10,393.0,0.7523
5,394.0,0.7447
15,396.0,0.74
6,397.0,0.74
17,398.0,0.74
1,399.0,0.74
11,401.0,0.72
13,402.0,0.72
7,416.0,0.72
16,465.0,0.72
0,478.0,0.717
8,484.0,0.7145
14,486.0,0.7
9,494.0,0.7
12,500.0,0.7
3,507.0,0.69


==> pgfplot/data/final_multi_constraint_a2c_8bit_booth.csv <==
,area,delay
0,532.0,1.0162
10,539.0,0.9998
1,541.0,0.9945
3,543.0,0.9853
5,551.0,0.9662
7,573.0,0.9613
4,574.0,0.9516
12,599.0,0.9456
11,605.0,0.9358
13,614.0,0.9256
6,633.0,0.9194
8,649.0,0.9144
9,676.0,0.8976
14,684.0,0.8923
2,690.0,0.8922


==> pgfplot/data/final_multi_constraint_a2c_8bit_mac.csv <==
,area,delay
0,642.0,0.7231
1,635.0,0.7333
2,630.0,0.7341
3,610.0,0.7415
4,607.0,0.7416
5,588.0,0.7552
6,539.0,0.7644
7,538.0,0.7644
8,531.0,0.7644
9,523.0,0.7674
10,516.0,0.7704
11,515.0,0.7765
12,513.0,0.7834
13,512.0,0.7933
14,509.0,0.8071
15,508.0,0.8071
16,506.0,0.8118
17,505.0,0.8118
18,498.0,0.8118
19,490.0,0.8158
20,482.0,0.8202
21,481.0,0.8256
22,480.0,0.8325
23,478.0,0.8423
24,471.0,0.8511


==> pgfplot/data/final_multi_constraint_a2c_8bit_mac_booth.csv <==
,area,delay
6,601.0,1.0611
8,605.0,1.0478
2,606.0,1.0478
9,608.0,1.0357
13,610.0,1.0259
10,612.0,1.0129
3,620.0,1.0098
15,628.0,1.0045
7,642.0,0.9897
1,643.0,0.9869
11,668.0,0.9866
4,674.0,0.9711
12,683.0,0.9608
5,686.0,0.957
0,702.0,0.9533
14,718.0,0.9462


==> pgfplot/data/final_multi_constraint_dqn_16bit.csv <==
,area,delay
10,1705.0,1.2633
12,1706.0,1.2633
8,1708.0,1.2622
11,1712.0,1.2493
1,1716.0,1.2348
2,1731.0,1.2192
4,1734.0,1.2191
3,1747.0,1.2153
6,1835.0,1.2106
7,2056.0,1.1963
0,2076.0,1.185
5,2270.0,1.1716
9,2281.0,1.1684


==> pgfplot/data/final_multi_constraint_dqn_16bit_booth.csv <==
,area,delay
16,1882.0,1.5478
11,1889.0,1.5439
25,1891.0,1.4993
13,1892.0,1.4898
10,1895.0,1.4873
12,1897.0,1.4854
19,1899.0,1.4854
29,1900.0,1.4793
26,1901.0,1.4767
14,1912.0,1.4547
24,1927.0,1.43
6,2042.0,1.4292
23,2075.0,1.41
8,2111.0,1.41
0,2119.0,1.3999
20,2121.0,1.3992
28,2142.0,1.3931
17,2151.0,1.38
2,2154.0,1.38
21,2175.0,1.38
1,2192.0,1.37
3,2232.0,1.36
22,2330.0,1.36
4,2333.0,1.36
5,2428.0,1.3523
15,2439.0,1.347
18,2443.0,1.347
27,2464.0,1.34
30,2475.0,1.33
7,2479.0,1.33
9,2503.0,1.33


==> pgfplot/data/final_multi_constraint_dqn_16bit_mac.csv <==
,area,delay
0,2615.0,1.2149
1,2568.0,1.2149
2,2401.0,1.2166
3,2373.0,1.228
4,2365.0,1.228
5,2354.0,1.2394
6,2332.0,1.2419
7,2107.0,1.2542
8,2002.0,1.2625
9,1994.0,1.2679
10,1988.0,1.2854
11,1960.0,1.2886
12,1959.0,1.2924
13,1952.0,1.294
14,1946.0,1.3016
15,1943.0,1.3163
16,1938.0,1.3182
17,1936.0,1.3234
18,1934.0,1.3329
19,1930.0,1.3482
20,1902.0,1.3501
21,1894.0,1.3524
22,1889.0,1.375
23,1886.0,1.3789
24,1884.0,1.3934
25,1881.0,1.3956
26,1877.0,1.3959
27,1870.0,1.4046


==> pgfplot/data/final_multi_constraint_dqn_16bit_mac_booth.csv <==
,area,delay
7,1990.0,1.6368
14,1993.0,1.635
2,1994.0,1.6313
13,1996.0,1.6231
1,1998.0,1.5708
20,2002.0,1.5682
23,2004.0,1.5611
24,2006.0,1.5611
5,2007.0,1.555
11,2008.0,1.5524
12,2019.0,1.5229
29,2043.0,1.5209
9,2075.0,1.5162
28,2093.0,1.5059
21,2102.0,1.4988
15,2185.0,1.4976
18,2198.0,1.4877
3,2207.0,1.4808
16,2226.0,1.468
4,2228.0,1.4673
17,2249.0,1.4611
26,2266.0,1.4545
8,2307.0,1.4478
22,2317.0,1.4445
25,2320.0,1.4438
6,2341.0,1.433
10,2358.0,1.4255
19,2398.0,1.4186
27,2648.0,1.4159
0,2707.0,1.414


==> pgfplot/data/final_multi_constraint_dqn_8bit.csv <==
,area,delay
2,393.0,0.7643
8,394.0,0.7643
6,398.0,0.7523
7,399.0,0.7451
9,413.0,0.7355
5,462.0,0.7327
0,483.0,0.7191
4,491.0,0.7145
1,496.0,0.7137
3,503.0,0.7033


==> pgfplot/data/final_multi_constraint_dqn_8bit_booth.csv <==
,area,delay
0,532.0,1.0162
10,539.0,0.9998
1,541.0,0.9945
3,543.0,0.9853
5,551.0,0.9662
7,573.0,0.9613
4,574.0,0.9516
12,599.0,0.9456
11,605.0,0.9358
13,614.0,0.9256
6,633.0,0.9194
8,649.0,0.9144
9,676.0,0.8976
14,684.0,0.8923
2,690.0,0.8922


==> pgfplot/data/final_multi_constraint_dqn_8bit_mac.csv <==
,area,delay
0,649.0,0.7324
1,642.0,0.7385
2,637.0,0.7397
3,623.0,0.7415
4,621.0,0.7498
5,602.0,0.7552
6,539.0,0.7622
7,531.0,0.7674
8,524.0,0.7706
9,523.0,0.7765
10,521.0,0.7834
11,519.0,0.7933
12,516.0,0.8072
13,517.0,0.8072
14,506.0,0.8118
15,505.0,0.8118
16,498.0,0.8118
17,490.0,0.8158
18,482.0,0.8202
19,481.0,0.8256
20,480.0,0.8325
21,478.0,0.8423
22,471.0,0.8511


==> pgfplot/data/final_multi_constraint_dqn_8bit_mac_booth.csv <==
,area,delay
13,607.0,1.0611
15,610.0,1.0478
8,611.0,1.0478
7,613.0,1.0357
3,615.0,1.0259
12,618.0,1.0129
1,625.0,1.0098
9,633.0,1.0045
6,648.0,0.9897
0,649.0,0.9869
14,673.0,0.9866
4,680.0,0.9711
10,688.0,0.9608
5,691.0,0.957
2,707.0,0.9533
11,723.0,0.9462


==> pgfplot/data/final_multi_constraint_sa_16bit.csv <==
,area,delay
8,1712.0,1.3619
2,1713.0,1.3619
10,1715.0,1.3608
12,1716.0,1.3588
1,1719.0,1.3461
0,1723.0,1.3317
6,1738.0,1.3161
4,1741.0,1.316
9,1753.0,1.3123
3,1842.0,1.3076
13,2067.0,1.2863
5,2086.0,1.2749
7,2280.0,1.2616
11,2288.0,1.2616


==> pgfplot/data/final_multi_constraint_sa_16bit_booth.csv <==
,area,delay
24,1969.0,1.6184
18,1972.0,1.6103
11,1975.0,1.588
22,1976.0,1.5851
9,1977.0,1.5714
0,1979.0,1.5673
10,1980.0,1.5651
6,1981.0,1.5511
19,1987.0,1.5356
26,1990.0,1.5281
7,2007.0,1.5153
20,2016.0,1.5071
21,2032.0,1.505
3,2038.0,1.5006
15,2144.0,1.4857
13,2149.0,1.479
25,2181.0,1.479
16,2193.0,1.4738
5,2202.0,1.4738
12,2221.0,1.4536
14,2223.0,1.4536
23,2245.0,1.4426
1,2262.0,1.4359
2,2302.0,1.4301
4,2540.0,1.4143
8,2551.0,1.4125
17,2555.0,1.4125


==> pgfplot/data/final_multi_constraint_sa_16bit_mac.csv <==
,area,delay
0,2632.0,1.2652
1,2576.0,1.2773
2,2409.0,1.2795
3,2381.0,1.2907
4,2374.0,1.2907
5,2362.0,1.302
6,2119.0,1.3097
7,2014.0,1.3127
8,2005.0,1.3181
9,2000.0,1.3381
10,1997.0,1.343
11,1996.0,1.3571
12,1994.0,1.3613
13,1992.0,1.3618
14,1990.0,1.366
15,1988.0,1.3727
16,1987.0,1.3728
17,1981.0,1.3807


==> pgfplot/data/final_multi_constraint_sa_16bit_mac_booth.csv <==
,area,delay
13,2070.0,1.6523
14,2073.0,1.6501
7,2076.0,1.6283
12,2077.0,1.619
20,2079.0,1.6114
19,2080.0,1.6027
6,2082.0,1.6024
4,2085.0,1.6022
3,2088.0,1.5993
25,2090.0,1.5966
16,2108.0,1.5872
8,2117.0,1.5764
18,2141.0,1.5744
22,2250.0,1.5557
27,2252.0,1.5527
21,2295.0,1.5498
0,2297.0,1.5468
10,2303.0,1.5429
30,2305.0,1.5399
17,2322.0,1.5303
28,2324.0,1.5273
15,2326.0,1.5266
24,2346.0,1.5188
29,2348.0,1.5159
2,2363.0,1.5113
5,2365.0,1.5083
9,2403.0,1.5044
23,2405.0,1.5015
1,2503.0,1.5015
26,2506.0,1.5015
11,2707.0,1.5015


==> pgfplot/data/final_multi_constraint_sa_8bit.csv <==
,area,delay
4,397.0,0.8468
10,398.0,0.8468
0,402.0,0.8265
8,404.0,0.8264
9,409.0,0.822
3,417.0,0.8086
1,469.0,0.8013
7,491.0,0.7876
5,494.0,0.7876
6,500.0,0.7868
2,507.0,0.78


==> pgfplot/data/final_multi_constraint_sa_8bit_booth.csv <==
,area,delay
0,697.0,0.9147
1,689.0,0.9391
2,682.0,0.9444
3,654.0,0.945
4,638.0,0.9501
5,619.0,0.9563
6,610.0,0.9664
7,604.0,0.9762
8,580.0,0.9821
9,556.0,0.9901
10,548.0,1.0091
11,546.0,1.0184
12,544.0,1.0237
13,538.0,1.0353
14,538.0,1.0353


==> pgfplot/data/final_multi_constraint_sa_8bit_mac.csv <==
,area,delay
0,642.0,0.7737
1,635.0,0.7834
2,630.0,0.7849
3,616.0,0.7849
4,614.0,0.7849
5,595.0,0.7986
6,542.0,0.8118
7,541.0,0.8118
8,534.0,0.8118
9,525.0,0.8158
10,518.0,0.8202
11,517.0,0.8256
12,515.0,0.8325
13,514.0,0.8335
14,513.0,0.8363
15,512.0,0.8432
16,507.0,0.8511
17,503.0,0.8775


==> pgfplot/data/final_multi_constraint_sa_8bit_mac_booth.csv <==
,area,delay
6,615.0,1.1047
2,622.0,1.0885
3,624.0,1.0832
0,626.0,1.0739
1,634.0,1.0654
8,642.0,1.0622
4,682.0,1.042
5,688.0,1.042
10,697.0,1.0369
7,700.0,1.0324
9,716.0,1.0215


==> pgfplot/data/mac_booth_ilp_16.csv <==
,area,delay
0,1990.0,1.6368
1,1993.0,1.635
2,1994.0,1.6313
3,1996.0,1.6231
4,1998.0,1.5708
5,2002.0,1.5682
6,2004.0,1.5611
7,2006.0,1.5611
8,2007.0,1.555
9,2008.0,1.5524
10,2019.0,1.5229
11,2043.0,1.5209
12,2154.0,1.501
13,2185.0,1.4976
14,2198.0,1.4877
15,2207.0,1.4808
16,2226.0,1.468
17,2228.0,1.4673
18,2249.0,1.4611
19,2266.0,1.4545
20,2307.0,1.4478
21,2405.0,1.4478
22,2408.0,1.4478
23,2552.0,1.438
24,2595.0,1.4372


==> pgfplot/data/mac_booth_ilp_16_old.csv <==
,area,delay
0,2423,1.4439
1,2322,1.4439
2,2420,1.4439
3,2420,1.4439
4,2420,1.4439
5,2420,1.4439
6,2420,1.4439
7,2420,1.4439
8,2420,1.4439
9,2420,1.4439
10,2282,1.4506
11,2265,1.4572
12,2243,1.4634
13,2241,1.4641
14,2214,1.4839
15,2165,1.4938
16,2201,1.4938
17,2201,1.4938
18,2058,1.5169
19,2058,1.5169
20,2058,1.5169
21,2058,1.5169
22,2058,1.5169
23,2058,1.5169
24,2058,1.5169
25,2058,1.5169
26,2058,1.5169
27,2058,1.5169
28,2058,1.5169
29,2058,1.5169
30,2058,1.5169
31,2058,1.5169
32,2058,1.5169
33,2058,1.5169
34,2058,1.5169
35,2058,1.5169
36,2058,1.5169
37,2058,1.5169
38,2058,1.5169
39,2058,1.5169
40,2058,1.5169
41,2058,1.5169
42,2058,1.5169
43,2058,1.5169
44,2058,1.5169
45,2058,1.5169
46,2058,1.5169
47,2058,1.5169
48,2058,1.5169
49,2058,1.5169
50,2058,1.5169
51,2058,1.5169
52,2058,1.5169
53,2058,1.5169
54,2058,1.5169
55,2058,1.5169
56,2058,1.5169
57,2058,1.5169
58,2058,1.5169
59,2058,1.5169
60,2058,1.5169
61,2058,1.5169
62,2058,1.5169
63,2058,1.5169
64,2058,1.5169
65,2058,1.5169
66,2058,1.5169
67,2058,1.5169
68,2058,1.5169
69,2058,1.5169
70,2058,1.5169
71,2058,1.5169
72,2058,1.5169
73,2058,1.5169
74,2058,1.5169
75,2058,1.5169
76,2058,1.5169
77,2058,1.5169
78,2058,1.5169
79,2052,1.5325
80,2036,1.5381
81,2027,1.5467
82,2009,1.5573
83,2007,1.5614
84,2004,1.5683
85,2001,1.5805
86,1999,1.5847
87,1998,1.6062
88,1996,1.6096
89,1995,1.623
90,1992,1.645
91,1989,1.6466
92,1989,1.6466
93,1989,1.6466
94,1989,1.6466
95,1989,1.6466


==> pgfplot/data/mac_booth_ilp_8.csv <==
,area,delay
0,720,1.0216
1,720,1.0216
2,720,1.0216
3,720,1.0216
4,720,1.0216
5,720,1.0216
6,720,1.0216
7,720,1.0216
8,720,1.0216
9,704,1.0217
10,688,1.0295
11,684,1.034
12,676,1.0391
13,670,1.0565
14,630,1.0599
15,621,1.065
16,614,1.0714
17,611,1.0815
18,610,1.0908
19,610,1.0908
20,607,1.1097
21,606,1.1097
22,603,1.1153
23,603,1.1153
24,603,1.1153
25,603,1.1153
26,603,1.1153
27,603,1.1153
28,603,1.1153
29,603,1.1153
30,603,1.1153


==> pgfplot/data/mac_booth_rl_16.csv <==
,target_delay,area,delay
0,50,2610,1.4244
1,60,2610,1.4244
2,70,2610,1.4244
3,80,2610,1.4244
4,90,2610,1.4244
5,100,2582,1.4256
6,110,2578,1.4256
7,120,2567,1.4285
8,130,2567,1.4285
9,140,2422,1.4443
10,150,2420,1.4443
11,160,2420,1.4443
12,170,2420,1.4443
13,180,2420,1.4443
14,190,2420,1.4443
15,200,2420,1.4443
16,210,2420,1.4443
17,220,2420,1.4443
18,230,2322,1.4443
19,240,2281,1.4511
20,250,2264,1.4577
21,260,2243,1.4638
22,270,2241,1.4646
23,280,2222,1.4774
24,290,2213,1.4842
25,300,2200,1.4941
26,310,2200,1.4941
27,320,2168,1.4976
28,330,2196,1.5004
29,340,2164,1.4941
30,350,2058,1.5175
31,360,2058,1.5175
32,370,2058,1.5175
33,380,2058,1.5175
34,390,2058,1.5175
35,400,2058,1.5175
36,410,2058,1.5175
37,420,2058,1.5175
38,430,2058,1.5175
39,440,2058,1.5175
40,450,2058,1.5175
41,460,2058,1.5175
42,470,2058,1.5175
43,480,2058,1.5175
44,490,2058,1.5175
45,500,2058,1.5175
46,510,2058,1.5175
47,520,2058,1.5175
48,530,2058,1.5175
49,540,2058,1.5175
50,550,2058,1.5175
51,560,2058,1.5175
52,570,2058,1.5175
53,580,2058,1.5175
54,590,2058,1.5175
55,600,2058,1.5175
56,610,2058,1.5175
57,620,2058,1.5175
58,630,2058,1.5175
59,640,2058,1.5175
60,650,2058,1.5175
61,660,2058,1.5175
62,670,2058,1.5175
63,680,2058,1.5175
64,690,2058,1.5175
65,700,2058,1.5175

==> pgfplot/data/mac_booth_rl_8.csv <==
,target_delay,area,delay
0,50,776,0.9546
1,60,776,0.9546
2,70,776,0.9546
3,80,773,0.9469
4,90,773,0.9469
5,100,764,0.9625
6,110,762,0.9625
7,120,756,0.9614
8,130,756,0.9614
9,140,718,0.9459
10,150,718,0.9459
11,160,718,0.9459
12,170,718,0.9459
13,180,718,0.9459
14,190,718,0.9459
15,200,718,0.9459
16,210,718,0.9459
17,220,718,0.9459
18,230,702,0.9531
19,240,686,0.9567
20,250,683,0.9605
21,260,683,0.9688
22,270,674,0.9709
23,280,674,0.9739
24,290,668,0.9864
25,300,643,0.9866
26,310,643,0.9866
27,320,642,0.9895
28,330,642,0.9895
29,340,641,1.0113
30,350,636,1.0074
31,360,636,1.0074
32,370,636,1.0074
33,380,636,1.0074
34,390,636,1.0074
35,400,636,1.0074
36,410,636,1.0074
37,420,636,1.0074
38,430,636,1.0074
39,440,636,1.0074
40,450,636,1.0074
41,460,636,1.0074
42,470,636,1.0074
43,480,636,1.0074
44,490,636,1.0074
45,500,636,1.0074
46,510,636,1.0074
47,520,628,1.0033
48,530,620,1.0086
49,540,612,1.0116
50,550,610,1.0246
51,560,608,1.0344
52,570,608,1.0344
53,580,606,1.0465
54,590,605,1.0465
55,600,603,1.063
56,610,602,1.0641
57,620,601,1.0598
58,630,601,1.0598
59,640,601,1.0598
60,650,601,1.0598
61,660,601,1.0598
62,670,601,1.0598
63,680,601,1.0598
64,690,601,1.0598
65,700,601,1.0598

==> pgfplot/data/mac_booth_wallace_16.csv <==
,area,delay
0,2541,1.5416
1,2440,1.5416
2,2538,1.5416
3,2538,1.5416
4,2538,1.5416
5,2538,1.5416
6,2538,1.5416
7,2538,1.5416
8,2538,1.5416
9,2538,1.5416
10,2399,1.5483
11,2382,1.5549
12,2361,1.5612
13,2359,1.5619
14,2331,1.5816
15,2282,1.5915
16,2318,1.5915
17,2318,1.5915
18,2176,1.6147
19,2176,1.6147
20,2176,1.6147
21,2176,1.6147
22,2176,1.6147
23,2176,1.6147
24,2176,1.6147
25,2176,1.6147
26,2176,1.6147
27,2176,1.6147
28,2176,1.6147
29,2176,1.6147
30,2176,1.6147
31,2176,1.6147
32,2176,1.6147
33,2176,1.6147
34,2176,1.6147
35,2176,1.6147
36,2176,1.6147
37,2176,1.6147
38,2176,1.6147
39,2176,1.6147
40,2176,1.6147
41,2176,1.6147
42,2176,1.6147
43,2176,1.6147
44,2176,1.6147
45,2176,1.6147
46,2176,1.6147
47,2176,1.6147
48,2176,1.6147
49,2176,1.6147
50,2176,1.6147
51,2176,1.6147
52,2176,1.6147
53,2176,1.6147
54,2176,1.6147
55,2176,1.6147
56,2176,1.6147
57,2176,1.6147
58,2176,1.6147
59,2176,1.6147
60,2176,1.6147
61,2176,1.6147
62,2176,1.6147
63,2176,1.6147
64,2176,1.6147
65,2176,1.6147
66,2176,1.6147
67,2176,1.6147
68,2176,1.6147
69,2176,1.6147
70,2176,1.6147
71,2176,1.6147
72,2176,1.6147
73,2176,1.6147
74,2176,1.6147
75,2176,1.6147
76,2176,1.6147
77,2176,1.6147
78,2176,1.6147
79,2169,1.6294
80,2154,1.6393
81,2144,1.6478
82,2138,1.664
83,2128,1.6644
84,2126,1.6725
85,2125,1.6779
86,2122,1.7006
87,2119,1.7014
88,2117,1.7177
89,2115,1.7218
90,2113,1.7355
91,2109,1.7607
92,2107,1.7688
93,2107,1.7688
94,2107,1.7688
95,2107,1.7688
96,2107,1.7688
97,2107,1.7688
98,2107,1.7688
99,2107,1.7688
100,2107,1.7688
101,2107,1.7688
102,2107,1.7688
103,2107,1.7688
104,2107,1.7688
105,2107,1.7688
106,2107,1.7688
107,2107,1.7688
108,2107,1.7688
109,2107,1.7688
110,2107,1.7688
111,2107,1.7688
112,2107,1.7688
113,2107,1.7688
114,2107,1.7688
115,2107,1.7688
116,2107,1.7688
117,2107,1.7688
118,2107,1.7688
119,2107,1.7688
120,2107,1.7688
121,2107,1.7688
122,2107,1.7688
123,2107,1.7688
124,2107,1.7688
125,2107,1.7688
126,2107,1.7688


==> pgfplot/data/mac_booth_wallace_8.csv <==
,area,delay
0,821,1.0834
1,821,1.0834
2,740,1.0918
3,724,1.1026
4,721,1.1072
5,712,1.1122
6,706,1.1159
7,666,1.1195
8,658,1.1246
9,650,1.1362
10,647,1.1461
11,646,1.1512
12,646,1.1512
13,643,1.1743
14,643,1.1743
15,639,1.1749
16,639,1.1749
17,639,1.1749
18,639,1.1749
19,639,1.1749
20,639,1.1749
21,639,1.1749
22,639,1.1749
23,639,1.1749
24,639,1.1749
25,639,1.1749
26,639,1.1749
27,639,1.1749
28,639,1.1749
29,639,1.1749
30,639,1.1749
31,639,1.1749
32,639,1.1749
33,639,1.1749
34,639,1.1749
35,639,1.1749
36,639,1.1749
37,639,1.1749
38,639,1.1749
39,639,1.1749
40,639,1.1749
41,639,1.1749
42,639,1.1749
43,639,1.1749
44,639,1.1749
45,639,1.1749
46,639,1.1749
47,639,1.1749
48,639,1.1749
49,639,1.1749
50,639,1.1749
51,639,1.1749
52,639,1.1749
53,639,1.1749


==> pgfplot/data/mac_ilp_16.csv <==
,area,delay
0,2494.0,1.2766
1,2494.0,1.2766
2,2494.0,1.2766
3,2494.0,1.2766
4,2494.0,1.2766
5,2494.0,1.2766
6,2494.0,1.2766
7,2494.0,1.2766
8,2494.0,1.2766
9,2494.0,1.2766
10,2494.0,1.2766
11,2494.0,1.2766
12,2494.0,1.2766
13,2494.0,1.2766
14,2494.0,1.2766
15,2494.0,1.2766
16,2494.0,1.2766
17,2494.0,1.2766
18,2486.0,1.2766
19,2494.0,1.2766
20,2319.0,1.2803
21,2291.0,1.29
22,2291.0,1.29
23,2291.0,1.29
24,2283.0,1.2915
25,2272.0,1.3013
26,1913.0,1.3255
27,1904.0,1.3309
28,1899.0,1.3573
29,1896.0,1.3612
30,1894.0,1.3689
31,1893.0,1.3736
32,1891.0,1.3744
33,1891.0,1.3744
34,1889.0,1.3787


==> pgfplot/data/mac_ilp_16_old.csv <==
,area,delay
0,2361,1.1728
1,2361,1.1728
2,2361,1.1728
3,2361,1.1728
4,2361,1.1728
5,2349,1.1732
6,2154,1.1866
7,2154,1.1866
8,2135,1.198
9,1902,1.2166
10,1830,1.2325
11,1830,1.2325
12,1830,1.2325
13,1830,1.2325
14,1830,1.2325
15,1830,1.2325
16,1830,1.2325
17,1830,1.2325
18,1830,1.2325
19,1830,1.2325
20,1830,1.2325
21,1830,1.2325
22,1830,1.2325
23,1830,1.2325
24,1830,1.2325
25,1830,1.2325
26,1830,1.2325
27,1830,1.2325
28,1830,1.2325
29,1830,1.2325
30,1830,1.2325
31,1830,1.2325
32,1831,1.2325
33,1830,1.2325
34,1830,1.2325
35,1830,1.2325
36,1830,1.2325
37,1830,1.2325
38,1830,1.2325
39,1830,1.2325
40,1830,1.2325
41,1830,1.2325
42,1830,1.2325
43,1830,1.2325
44,1830,1.2325
45,1830,1.2325
46,1830,1.2325
47,1830,1.2325
48,1830,1.2325
49,1830,1.2325
50,1830,1.2325
51,1830,1.2325
52,1830,1.2325
53,1830,1.2325
54,1830,1.2325
55,1830,1.2325
56,1830,1.2325
57,1830,1.2325
58,1830,1.2325
59,1830,1.2325
60,1830,1.2325
61,1830,1.2325
62,1830,1.2325
63,1830,1.2325
64,1830,1.2325
65,1830,1.2325
66,1830,1.2325
67,1830,1.2325
68,1830,1.2325
69,1830,1.2325
70,1830,1.2325
71,1830,1.2325
72,1830,1.2325
73,1830,1.2325
74,1830,1.2325
75,1830,1.2325
76,1830,1.2325
77,1830,1.2325
78,1830,1.2325
79,1830,1.2325
80,1830,1.2325
81,1830,1.2325
82,1830,1.2325
83,1814,1.2338
84,1798,1.2434
85,1783,1.264
86,1779,1.2802
87,1775,1.3031
88,1772,1.3062
89,1772,1.3062
90,1772,1.3062
91,1772,1.3062
92,1772,1.3062
93,1772,1.3062
94,1772,1.3062
95,1772,1.3062
96,1773,1.3062
97,1772,1.3062
98,1772,1.3062
99,1772,1.3062
100,1772,1.3062
101,1772,1.3062
102,1772,1.3062
103,1772,1.3062
104,1773,1.3062
105,1772,1.3062
106,1772,1.3062


==> pgfplot/data/mac_ilp_8.csv <==
,area,delay
0,615.0,0.8119
1,615.0,0.8119
2,615.0,0.8119
3,615.0,0.8119
4,615.0,0.8119
5,615.0,0.8119
6,615.0,0.8119
7,615.0,0.8119
8,615.0,0.8119
9,615.0,0.8119
10,615.0,0.8119
11,615.0,0.8119
12,615.0,0.8119
13,615.0,0.8119
14,615.0,0.8119
15,608.0,0.8223
16,602.0,0.8231
17,602.0,0.8231
18,602.0,0.8231
19,600.0,0.8231
20,597.0,0.8333
21,578.0,0.8368
22,578.0,0.8368
23,578.0,0.8368
24,578.0,0.8368
25,578.0,0.8368
26,522.0,0.8468
27,522.0,0.8468
28,522.0,0.8468
29,522.0,0.8468
30,522.0,0.8468
31,522.0,0.8468
32,522.0,0.8468
33,522.0,0.8468
34,522.0,0.8468
35,522.0,0.8468
36,522.0,0.8468
37,522.0,0.8468
38,522.0,0.8468
39,522.0,0.8468
40,522.0,0.8468
41,522.0,0.8468
42,522.0,0.8468
43,522.0,0.8468
44,522.0,0.8468
45,522.0,0.8468
46,522.0,0.8468
47,522.0,0.8468
48,522.0,0.8468
49,522.0,0.8468
50,522.0,0.8468
51,522.0,0.8468
52,522.0,0.8468
53,522.0,0.8468
54,522.0,0.8468
55,522.0,0.8468
56,522.0,0.8468
57,522.0,0.8468
58,522.0,0.8468
59,522.0,0.8468
60,522.0,0.8468
61,522.0,0.8468
62,522.0,0.8468
63,522.0,0.8468
64,522.0,0.8468
65,522.0,0.8468
66,522.0,0.8468
67,522.0,0.8468
68,522.0,0.8468
69,522.0,0.8468
70,522.0,0.8468
71,522.0,0.8468
72,522.0,0.8468
73,522.0,0.8468
74,522.0,0.8468
75,522.0,0.8468
76,522.0,0.8468
77,522.0,0.8468
78,522.0,0.8468
79,522.0,0.8468
80,522.0,0.8468
81,522.0,0.8468
82,522.0,0.8468
83,522.0,0.8468
84,522.0,0.8468
85,522.0,0.8468
86,522.0,0.8468
87,522.0,0.8468
88,522.0,0.8468
89,522.0,0.8468
90,522.0,0.8468
91,522.0,0.8468
92,522.0,0.8468
93,522.0,0.8468
94,522.0,0.8468
95,522.0,0.8468
96,522.0,0.8468
97,522.0,0.8468
98,522.0,0.8468
99,522.0,0.8468
100,522.0,0.8468
101,522.0,0.8468
102,521.0,0.8471
103,514.0,0.8508
104,506.0,0.8559
105,506.0,0.8559
106,498.0,0.859
107,497.0,0.865
108,496.0,0.872
109,496.0,0.872
110,494.0,0.8818
111,494.0,0.8818
112,494.0,0.8818
113,491.0,0.8948
114,491.0,0.8948
115,492.0,0.8948
116,492.0,0.8948
117,487.0,0.9063
118,487.0,0.9063
119,487.0,0.9063
120,487.0,0.9063
121,487.0,0.9063
122,487.0,0.9063
123,487.0,0.9063
124,487.0,0.9063
125,487.0,0.9063
126,487.0,0.9063
127,487.0,0.9063
128,487.0,0.9063
129,487.0,0.9063
130,487.0,0.9063
131,487.0,0.9063
132,487.0,0.9063
133,487.0,0.9063
134,487.0,0.9063
135,487.0,0.9063
136,487.0,0.9063
137,487.0,0.9063
138,487.0,0.9063
139,487.0,0.9063
140,487.0,0.9063
141,487.0,0.9063
142,487.0,0.9063
143,487.0,0.9063
144,487.0,0.9063
145,487.0,0.9063
146,487.0,0.9063
147,487.0,0.9063
148,487.0,0.9063
149,487.0,0.9063
150,487.0,0.9063
151,487.0,0.9063
152,487.0,0.9063
153,487.0,0.9063
154,487.0,0.9063
155,487.0,0.9063
156,487.0,0.9063
157,487.0,0.9063
158,487.0,0.9063
159,487.0,0.9063
160,487.0,0.9063
161,487.0,0.9063
162,487.0,0.9063
163,487.0,0.9063
164,487.0,0.9063
165,487.0,0.9063
166,487.0,0.9063
167,487.0,0.9063
168,487.0,0.9063
169,487.0,0.9063
170,487.0,0.9063
171,487.0,0.9063
172,487.0,0.9063
173,487.0,0.9063
174,487.0,0.9063
175,487.0,0.9063
176,487.0,0.9063
177,487.0,0.9063
178,487.0,0.9063
179,487.0,0.9063
180,487.0,0.9063
181,487.0,0.9063
182,487.0,0.9063
183,487.0,0.9063
184,487.0,0.9063
185,487.0,0.9063
186,487.0,0.9063
187,487.0,0.9063
188,487.0,0.9063
189,487.0,0.9063
190,487.0,0.9063
191,487.0,0.9063
192,487.0,0.9063
193,487.0,0.9063


==> pgfplot/data/mac_wallace_16.csv <==
,area,delay
0,2646.0,1.264
1,2646.0,1.264
2,2646.0,1.264
3,2646.0,1.264
4,2646.0,1.264
5,2646.0,1.264
6,2646.0,1.264
7,2646.0,1.264
8,2646.0,1.264
9,2646.0,1.264
10,2646.0,1.264
11,2646.0,1.264
12,2646.0,1.264
13,2646.0,1.264
14,2646.0,1.264
15,2646.0,1.264
16,2646.0,1.264
17,2646.0,1.264
18,2646.0,1.264
19,2596.0,1.2766
20,2429.0,1.2785
21,2402.0,1.29
22,2402.0,1.29
23,2402.0,1.29
24,2394.0,1.29
25,2383.0,1.3013
26,2133.0,1.3077
27,2133.0,1.3077
28,2090.0,1.3186
29,2060.0,1.3248
30,2060.0,1.3248
31,2060.0,1.3248
32,2060.0,1.3248
33,2060.0,1.3248
34,2060.0,1.3248
35,2060.0,1.3248
36,2060.0,1.3248
37,2060.0,1.3248
38,2060.0,1.3248
39,2060.0,1.3248
40,2060.0,1.3248
41,2060.0,1.3248
42,2060.0,1.3248
43,2060.0,1.3248
44,2060.0,1.3248
45,2060.0,1.3248
46,2060.0,1.3248
47,2060.0,1.3248
48,2060.0,1.3248
49,2060.0,1.3248
50,2060.0,1.3248
51,2060.0,1.3248
52,2060.0,1.3248
53,2060.0,1.3248
54,2060.0,1.3248
55,2060.0,1.3248
56,2060.0,1.3248
57,2060.0,1.3248
58,2060.0,1.3248
59,2060.0,1.3248
60,2060.0,1.3248
61,2060.0,1.3248
62,2060.0,1.3248
63,2060.0,1.3248
64,2060.0,1.3248
65,2060.0,1.3248
66,2060.0,1.3248
67,2060.0,1.3248
68,2060.0,1.3248
69,2060.0,1.3248
70,2060.0,1.3248
71,2060.0,1.3248
72,2060.0,1.3248
73,2060.0,1.3248
74,2060.0,1.3248
75,2060.0,1.3248
76,2060.0,1.3248
77,2060.0,1.3248
78,2060.0,1.3248
79,2060.0,1.3248
80,2060.0,1.3248
81,2060.0,1.3248
82,2060.0,1.3248
83,2060.0,1.3248
84,2062.0,1.3248
85,2060.0,1.3248
86,2060.0,1.3248
87,2060.0,1.3248
88,2060.0,1.3248
89,2060.0,1.3248
90,2060.0,1.3248
91,2060.0,1.3248
92,2060.0,1.3248
93,2060.0,1.3248
94,2060.0,1.3248
95,2060.0,1.3248
96,2060.0,1.3248
97,2060.0,1.3248
98,2060.0,1.3248
99,2060.0,1.3248
100,2060.0,1.3248
101,2060.0,1.3248
102,2060.0,1.3248
103,2060.0,1.3248
104,2060.0,1.3248
105,2060.0,1.3248
106,2060.0,1.3248
107,2060.0,1.3248
108,2060.0,1.3248
109,2060.0,1.3248
110,2060.0,1.3248
111,2060.0,1.3248
112,2060.0,1.3248
113,2060.0,1.3248
114,2060.0,1.3248
115,2060.0,1.3248
116,2060.0,1.3248
117,2060.0,1.3248
118,2060.0,1.3248
119,2060.0,1.3248
120,2060.0,1.3248
121,2060.0,1.3248
122,2060.0,1.3248
123,2060.0,1.3248
124,2060.0,1.3248
125,2060.0,1.3248
126,2060.0,1.3248
127,2060.0,1.3248
128,2060.0,1.3248
129,2060.0,1.3248
130,2060.0,1.3248
131,2060.0,1.3248
132,2060.0,1.3248
133,2060.0,1.3248
134,2060.0,1.3248
135,2060.0,1.3248
136,2060.0,1.3248
137,2060.0,1.3248
138,2060.0,1.3248
139,2060.0,1.3248
140,2060.0,1.3248
141,2060.0,1.3248
142,2060.0,1.3248
143,2060.0,1.3248
144,2060.0,1.3248
145,2060.0,1.3248
146,2060.0,1.3248
147,2060.0,1.3248
148,2060.0,1.3248
149,2060.0,1.3248
150,2060.0,1.3248
151,2060.0,1.3248
152,2060.0,1.3248
153,2060.0,1.3248
154,2060.0,1.3248
155,2060.0,1.3248
156,2060.0,1.3248
157,2060.0,1.3248
158,2060.0,1.3248
159,2060.0,1.3248
160,2060.0,1.3248
161,2060.0,1.3248
162,2060.0,1.3248
163,2060.0,1.3248
164,2060.0,1.3248
165,2060.0,1.3248
166,2060.0,1.3248
167,2060.0,1.3248
168,2060.0,1.3248
169,2060.0,1.3248
170,2060.0,1.3248
171,2060.0,1.3248
172,2060.0,1.3248
173,2060.0,1.3248
174,2060.0,1.3248
175,2060.0,1.3248
176,2060.0,1.3248
177,2060.0,1.3248
178,2060.0,1.3248
179,2027.0,1.3384
180,2019.0,1.3396
181,2014.0,1.3472
182,2011.0,1.3538
183,2009.0,1.3623
184,2008.0,1.367
185,2006.0,1.371
186,2006.0,1.371
187,2004.0,1.3924
188,2004.0,1.3924
189,2001.0,1.4019
190,1998.0,1.4172
191,1995.0,1.4234
192,1995.0,1.4234
193,1995.0,1.4234
194,1995.0,1.4234
195,1995.0,1.4234
196,1995.0,1.4234
197,1995.0,1.4234
198,1995.0,1.4234
199,1995.0,1.4234
200,1995.0,1.4234
201,1995.0,1.4234
202,1995.0,1.4234
203,1995.0,1.4234
204,1995.0,1.4234
205,1995.0,1.4234
206,1995.0,1.4234
207,1995.0,1.4234
208,1995.0,1.4234
209,1995.0,1.4234
210,1995.0,1.4234
211,1995.0,1.4234
212,1995.0,1.4234
213,1995.0,1.4234
214,1995.0,1.4234
215,1995.0,1.4234
216,1995.0,1.4234


==> pgfplot/data/mac_wallace_8.csv <==
,area,delay
0,677.0,0.8359
1,677.0,0.8359
2,677.0,0.8359
3,677.0,0.8359
4,677.0,0.8359
5,677.0,0.8359
6,677.0,0.8359
7,677.0,0.8359
8,677.0,0.8359
9,677.0,0.8359
10,677.0,0.8359
11,677.0,0.8359
12,677.0,0.8359
13,677.0,0.8359
14,677.0,0.8359
15,670.0,0.8463
16,664.0,0.8472
17,664.0,0.8472
18,664.0,0.8472
19,552.0,0.8727
20,552.0,0.8727
21,544.0,0.8896
22,542.0,0.9017
23,542.0,0.9017
24,540.0,0.9067
25,540.0,0.9067
26,540.0,0.9067
27,539.0,0.9175
28,534.0,0.9182
29,534.0,0.9182
30,534.0,0.9182
31,534.0,0.9182
32,534.0,0.9182
33,534.0,0.9182
34,534.0,0.9182
35,534.0,0.9182
36,534.0,0.9182
37,534.0,0.9182
38,534.0,0.9182
39,534.0,0.9182
40,534.0,0.9182
41,534.0,0.9182
42,534.0,0.9182
43,534.0,0.9182
44,534.0,0.9182
45,534.0,0.9182
46,534.0,0.9182
47,534.0,0.9182
48,534.0,0.9182
49,534.0,0.9182
50,534.0,0.9182
51,534.0,0.9182
52,534.0,0.9182
53,534.0,0.9182
54,534.0,0.9182
55,534.0,0.9182
56,534.0,0.9182
57,534.0,0.9182
58,534.0,0.9182
59,534.0,0.9182
60,534.0,0.9182
61,534.0,0.9182
62,534.0,0.9182
63,534.0,0.9182
64,534.0,0.9182
65,534.0,0.9182
66,534.0,0.9182
67,534.0,0.9182
68,534.0,0.9182
69,534.0,0.9182
70,534.0,0.9182
71,534.0,0.9182
72,534.0,0.9182
73,534.0,0.9182
74,534.0,0.9182
75,534.0,0.9182
76,534.0,0.9182
77,534.0,0.9182
78,534.0,0.9182
79,534.0,0.9182
80,534.0,0.9182
81,534.0,0.9182
82,534.0,0.9182
83,534.0,0.9182
84,534.0,0.9182
85,534.0,0.9182
86,534.0,0.9182
87,534.0,0.9182
88,534.0,0.9182
89,534.0,0.9182
90,534.0,0.9182
91,534.0,0.9182
92,534.0,0.9182
93,534.0,0.9182
94,534.0,0.9182
95,534.0,0.9182
96,534.0,0.9182
97,534.0,0.9182
98,534.0,0.9182
99,534.0,0.9182
100,534.0,0.9182
101,534.0,0.9182
102,534.0,0.9182
103,534.0,0.9182
104,534.0,0.9182


==> pgfplot/data/mult_booth_ilp_16.csv <==
,area,delay
0,2482.0,1.3684
1,2482.0,1.3684
2,2482.0,1.3684
3,2482.0,1.3684
4,2482.0,1.3684
5,2482.0,1.3684
6,2482.0,1.3684
7,2482.0,1.3684
8,2482.0,1.3684
9,2458.0,1.375
10,2454.0,1.375
11,2443.0,1.3794
12,2443.0,1.3794
13,2316.0,1.39
14,2313.0,1.39
15,2313.0,1.39
16,2313.0,1.39
17,2313.0,1.39
18,2313.0,1.39
19,2313.0,1.39
20,2313.0,1.39
21,2215.0,1.39
22,2313.0,1.39
23,2174.0,1.3967
24,2157.0,1.4034
25,2136.0,1.4095
26,2134.0,1.4102
27,2115.0,1.423
28,2106.0,1.4298
29,2093.0,1.4398
30,2093.0,1.4398
31,2089.0,1.4398
32,2062.0,1.4398
33,2057.0,1.4398
34,1929.0,1.4563
35,1919.0,1.4639
36,1901.0,1.4751
37,1897.0,1.4808
38,1893.0,1.4808
39,1892.0,1.4813
40,1890.0,1.5028
41,1888.0,1.5063
42,1884.0,1.5417
43,1882.0,1.5432
44,1882.0,1.5432
45,1882.0,1.5432
46,1882.0,1.5432
47,1882.0,1.5432


==> pgfplot/data/mult_booth_ilp_8.csv <==
,area,delay
0,704.0,0.9489
1,704.0,0.9489
2,697.0,0.9613
3,700.0,0.9613
4,692.0,0.9666
5,692.0,0.9666
6,661.0,0.9756
7,661.0,0.9756
8,661.0,0.9756
9,661.0,0.9756
10,661.0,0.9756
11,661.0,0.9756
12,661.0,0.9756
13,661.0,0.9756
14,661.0,0.9756
15,645.0,0.9807
16,629.0,0.9837
17,626.0,0.9874
18,617.0,0.9978
19,587.0,1.0127
20,587.0,1.0127
21,585.0,1.0224
22,585.0,1.0224
23,563.0,1.0292
24,555.0,1.0483
25,553.0,1.0584
26,551.0,1.0634
27,551.0,1.0634
28,545.0,1.0797
29,545.0,1.0797
30,545.0,1.0797
31,545.0,1.0797
32,545.0,1.0797
33,545.0,1.0797
34,545.0,1.0797
35,545.0,1.0797
36,545.0,1.0797
37,545.0,1.0797
38,545.0,1.0797
39,545.0,1.0797
40,545.0,1.0797
41,545.0,1.0797
42,545.0,1.0797
43,545.0,1.0797
44,545.0,1.0797
45,545.0,1.0797
46,545.0,1.0797


==> pgfplot/data/mult_booth_rl_16_1114_466.csv <==
,target_delay,area,delay
0,10,2482.0,1.3361
1,20,2482.0,1.3361
2,30,2482.0,1.3361
3,40,2482.0,1.3361
4,50,2482.0,1.3361
5,60,2482.0,1.3361
6,70,2482.0,1.3361
7,80,2482.0,1.3361
8,90,2482.0,1.3361
9,100,2458.0,1.3361
10,110,2454.0,1.3361
11,120,2443.0,1.3414
12,130,2443.0,1.3414
13,140,2316.0,1.3688
14,150,2313.0,1.3688
15,160,2313.0,1.3688
16,170,2313.0,1.3688
17,180,2313.0,1.3688
18,190,2313.0,1.3688
19,200,2313.0,1.3688
20,210,2313.0,1.3688
21,220,2313.0,1.3688
22,230,2215.0,1.3681
23,240,2174.0,1.3749
24,250,2157.0,1.3815
25,260,2136.0,1.3876
26,270,2134.0,1.3884
27,280,2115.0,1.4009
28,290,2106.0,1.4077
29,300,2093.0,1.4177
30,310,2093.0,1.4177
31,320,2062.0,1.421
32,330,2089.0,1.4239
33,340,2057.0,1.4176
34,350,1951.0,1.4411
35,360,1951.0,1.4411
36,370,1951.0,1.4411
37,380,1951.0,1.4411
38,390,1951.0,1.4411
39,400,1951.0,1.4411
40,410,1951.0,1.4411
41,420,1951.0,1.4411
42,430,1951.0,1.4411
43,440,1951.0,1.4411
44,450,1951.0,1.4411
45,460,1951.0,1.4411
46,470,1951.0,1.4411
47,480,1951.0,1.4411
48,490,1951.0,1.4411
49,500,1951.0,1.4411
50,510,1951.0,1.4411
51,520,1951.0,1.4411
52,530,1951.0,1.4411
53,540,1951.0,1.4411
54,550,1951.0,1.4411
55,560,1951.0,1.4411
56,570,1951.0,1.4411
57,580,1951.0,1.4411
58,590,1951.0,1.4411
59,600,1951.0,1.4411
60,610,1951.0,1.4411
61,620,1951.0,1.4411
62,630,1951.0,1.4411
63,640,1951.0,1.4411
64,650,1951.0,1.4411
65,660,1951.0,1.4411
66,670,1951.0,1.4411
67,680,1951.0,1.4411
68,690,1951.0,1.4411
69,700,1951.0,1.4411
70,710,1951.0,1.4411
71,720,1951.0,1.4411
72,730,1951.0,1.4411
73,740,1951.0,1.4411
74,750,1951.0,1.4411
75,760,1951.0,1.4411
76,770,1951.0,1.4411
77,780,1951.0,1.4411
78,790,1951.0,1.4411
79,800,1951.0,1.4411
80,810,1951.0,1.4411
81,820,1951.0,1.4411
82,830,1951.0,1.4411
83,840,1951.0,1.4411
84,850,1951.0,1.4411
85,860,1951.0,1.4411
86,870,1951.0,1.4411
87,880,1951.0,1.4411
88,890,1951.0,1.4411
89,900,1951.0,1.4411
90,910,1951.0,1.4411
91,920,1951.0,1.4411
92,930,1951.0,1.4411
93,940,1951.0,1.4411
94,950,1951.0,1.4411
95,960,1944.0,1.446
96,970,1940.0,1.4827
97,980,1929.0,1.4577
98,990,1919.0,1.4654
99,1000,1913.0,1.4815
100,1010,1903.0,1.4697
101,1020,1901.0,1.4801
102,1030,1901.0,1.4658
103,1040,1900.0,1.4692
104,1050,1897.0,1.4762
105,1060,1893.0,1.4793
106,1070,1894.0,1.4785
107,1080,1892.0,1.4793
108,1090,1890.0,1.5023
109,1100,1888.0,1.5057
110,1110,1888.0,1.5191
111,1120,1886.0,1.5508
112,1130,1884.0,1.541
113,1140,1883.0,1.5523
114,1150,1880.0,1.5523
115,1160,1876.0,1.5425
116,1170,1876.0,1.5425
117,1180,1876.0,1.5425
118,1190,1876.0,1.5425
119,1200,1882.0,1.5425


==> pgfplot/data/mult_booth_rl_8_1112.csv <==
,target_delay,area,delay
0,10,693.0,0.8998
1,20,693.0,0.8998
2,30,693.0,0.8998
3,40,693.0,0.8998
4,50,693.0,0.8998
5,60,693.0,0.8998
6,70,693.0,0.8998
7,80,690.0,0.8916
8,90,690.0,0.8916
9,100,684.0,0.8916
10,110,682.0,0.8916
11,120,676.0,0.8969
12,130,676.0,0.8969
13,140,649.0,0.9111
14,150,649.0,0.9111
15,160,649.0,0.9111
16,170,649.0,0.9111
17,180,649.0,0.9111
18,190,649.0,0.9111
19,200,649.0,0.9111
20,210,649.0,0.9111
21,220,649.0,0.9111
22,230,633.0,0.9161
23,240,617.0,0.9187
24,250,614.0,0.9224
25,260,614.0,0.9285
26,270,605.0,0.9325
27,280,605.0,0.9423
28,290,599.0,0.9423
29,300,574.0,0.9483
30,310,574.0,0.9483
31,320,573.0,0.958
32,330,573.0,0.958
33,340,572.0,0.9799
34,350,567.0,0.976
35,360,567.0,0.976
36,370,567.0,0.976
37,380,567.0,0.976
38,390,567.0,0.976
39,400,567.0,0.976
40,410,567.0,0.976
41,420,567.0,0.976
42,430,567.0,0.976
43,440,567.0,0.976
44,450,567.0,0.976
45,460,567.0,0.976
46,470,567.0,0.976
47,480,567.0,0.976
48,490,567.0,0.976
49,500,567.0,0.976
50,510,567.0,0.976
51,520,559.0,0.9663
52,530,551.0,0.9648
53,540,543.0,0.9839
54,550,541.0,0.9941
55,560,539.0,0.9992
56,570,539.0,0.9992
57,580,537.0,1.0223
58,590,536.0,1.0223
59,600,534.0,1.0252
60,610,533.0,1.0252
61,620,532.0,1.0154
62,630,532.0,1.0154
63,640,532.0,1.0154
64,650,532.0,1.0154
65,660,532.0,1.0154
66,670,532.0,1.0154
67,680,532.0,1.0154
68,690,532.0,1.0154
69,700,532.0,1.0154
70,710,532.0,1.0154
71,720,532.0,1.0154
72,730,532.0,1.0154
73,740,532.0,1.0154
74,750,532.0,1.0154
75,760,532.0,1.0154
76,770,532.0,1.0154
77,780,532.0,1.0154
78,790,532.0,1.0154
79,800,532.0,1.0154


==> pgfplot/data/mult_booth_sa_16.csv <==
,target_delay,area,delay
0,10,2641.0,1.3738
1,20,2641.0,1.3738
2,30,2641.0,1.3738
3,40,2641.0,1.3738
4,50,2641.0,1.3738
5,60,2641.0,1.3738
6,70,2641.0,1.3738
7,80,2641.0,1.3738
8,90,2641.0,1.3738
9,100,2594.0,1.374
10,110,2590.0,1.374
11,120,2579.0,1.3776
12,130,2579.0,1.3776
13,140,2443.0,1.3897
14,150,2440.0,1.3897
15,160,2440.0,1.3897
16,170,2440.0,1.3897
17,180,2440.0,1.3897
18,190,2440.0,1.3897
19,200,2440.0,1.3897
20,210,2440.0,1.3897
21,220,2440.0,1.3897
22,230,2342.0,1.3883
23,240,2302.0,1.3922
24,250,2285.0,1.3988
25,260,2264.0,1.4119
26,270,2262.0,1.4119
27,280,2242.0,1.432
28,290,2234.0,1.432
29,300,2221.0,1.4352
30,310,2221.0,1.4352
31,320,2189.0,1.4386
32,330,2217.0,1.444
33,340,2185.0,1.444
34,350,2079.0,1.4568
35,360,2079.0,1.4568
36,370,2079.0,1.4568
37,380,2079.0,1.4568
38,390,2079.0,1.4568
39,400,2079.0,1.4568
40,410,2079.0,1.4568
41,420,2079.0,1.4568
42,430,2079.0,1.4568
43,440,2079.0,1.4568
44,450,2079.0,1.4568
45,460,2079.0,1.4568
46,470,2079.0,1.4568
47,480,2079.0,1.4568
48,490,2079.0,1.4568
49,500,2079.0,1.4568
50,510,2079.0,1.4568
51,520,2079.0,1.4568
52,530,2079.0,1.4568
53,540,2079.0,1.4568
54,550,2079.0,1.4568
55,560,2079.0,1.4568
56,570,2079.0,1.4568
57,580,2079.0,1.4568
58,590,2079.0,1.4568
59,600,2079.0,1.4568
60,610,2079.0,1.4568
61,620,2079.0,1.4568
62,630,2079.0,1.4568
63,640,2079.0,1.4568
64,650,2079.0,1.4568
65,660,2079.0,1.4568
66,670,2079.0,1.4568
67,680,2079.0,1.4568
68,690,2079.0,1.4568
69,700,2079.0,1.4568
70,710,2079.0,1.4568
71,720,2079.0,1.4568
72,730,2079.0,1.4568
73,740,2079.0,1.4568
74,750,2079.0,1.4568
75,760,2079.0,1.4568
76,770,2079.0,1.4568
77,780,2079.0,1.4568
78,790,2079.0,1.4568
79,800,2079.0,1.4568
80,810,2079.0,1.4568
81,820,2079.0,1.4568
82,830,2079.0,1.4568
83,840,2079.0,1.4568
84,850,2079.0,1.4568
85,860,2079.0,1.4568
86,870,2079.0,1.4568
87,880,2079.0,1.4568
88,890,2079.0,1.4568
89,900,2079.0,1.4568
90,910,2079.0,1.4568
91,920,2072.0,1.4574
92,930,2067.0,1.4687
93,940,2056.0,1.4661
94,950,2047.0,1.475
95,960,2040.0,1.4817
96,970,2028.0,1.4881
97,980,2024.0,1.5106
98,990,2023.0,1.5064
99,1000,2022.0,1.5168
100,1010,2019.0,1.519
101,1020,2016.0,1.524
102,1030,2016.0,1.529
103,1040,2016.0,1.529
104,1050,2013.0,1.5379
105,1060,2013.0,1.5418
106,1070,2010.0,1.5626
107,1080,2010.0,1.561
108,1090,2008.0,1.5764
109,1100,2008.0,1.5764
110,1110,2005.0,1.5783
111,1120,2005.0,1.5783
112,1130,2005.0,1.5783
113,1140,2005.0,1.5783
114,1150,2005.0,1.5783
115,1160,2005.0,1.5783
116,1170,2005.0,1.5783
117,1180,2005.0,1.5783
118,1190,2005.0,1.5783
119,1200,2005.0,1.5783


==> pgfplot/data/mult_booth_sa_8.csv <==
,target_delay,area,delay
0,10,717.0,0.9153
1,20,717.0,0.9153
2,30,717.0,0.9153
3,40,717.0,0.9153
4,50,717.0,0.9153
5,60,717.0,0.9153
6,70,717.0,0.9153
7,80,714.0,0.9071
8,90,714.0,0.9071
9,100,711.0,0.9071
10,110,708.0,0.9071
11,120,703.0,0.9124
12,130,703.0,0.9124
13,140,670.0,0.9216
14,150,670.0,0.9216
15,160,670.0,0.9216
16,170,670.0,0.9216
17,180,670.0,0.9216
18,190,670.0,0.9216
19,200,670.0,0.9216
20,210,670.0,0.9216
21,220,670.0,0.9216
22,230,654.0,0.9354
23,240,638.0,0.9391
24,250,635.0,0.9429
25,260,635.0,0.9491
26,270,626.0,0.9532
27,280,626.0,0.9473
28,290,620.0,0.9701
29,300,596.0,0.9696
30,310,596.0,0.9696
31,320,595.0,0.9696
32,330,595.0,0.9696
33,340,593.0,0.9803
34,350,588.0,0.9763
35,360,588.0,0.9763
36,370,588.0,0.9763
37,380,588.0,0.9763
38,390,588.0,0.9763
39,400,588.0,0.9763
40,410,588.0,0.9763
41,420,588.0,0.9763
42,430,588.0,0.9763
43,440,588.0,0.9763
44,450,588.0,0.9763
45,460,588.0,0.9763
46,470,588.0,0.9763
47,480,588.0,0.9763
48,490,588.0,0.9763
49,500,588.0,0.9763
50,510,588.0,0.9763
51,520,580.0,0.973
52,530,572.0,0.978
53,540,564.0,0.9843
54,550,562.0,0.9944
55,560,560.0,1.0039
56,570,560.0,1.0039
57,580,558.0,1.0225
58,590,557.0,1.0225
59,600,555.0,1.0325
60,610,555.0,1.0327
61,620,554.0,1.0284
62,630,554.0,1.0284
63,640,554.0,1.0284
64,650,554.0,1.0284
65,660,554.0,1.0284
66,670,554.0,1.0284
67,680,554.0,1.0284
68,690,554.0,1.0284
69,700,554.0,1.0284
70,710,554.0,1.0284
71,720,554.0,1.0284
72,730,554.0,1.0284
73,740,554.0,1.0284
74,750,554.0,1.0284
75,760,554.0,1.0284
76,770,554.0,1.0284
77,780,554.0,1.0284
78,790,554.0,1.0284
79,800,554.0,1.0284
80,810,554.0,1.0284
81,820,554.0,1.0284
82,830,554.0,1.0284
83,840,554.0,1.0284
84,850,554.0,1.0284
85,860,554.0,1.0284
86,870,554.0,1.0284
87,880,554.0,1.0284
88,890,554.0,1.0284
89,900,554.0,1.0284
90,910,554.0,1.0284
91,920,554.0,1.0284
92,930,554.0,1.0284
93,940,554.0,1.0284
94,950,554.0,1.0284
95,960,554.0,1.0284
96,970,554.0,1.0284
97,980,554.0,1.0284
98,990,554.0,1.0284
99,1000,554.0,1.0284
100,1010,554.0,1.0284
101,1020,554.0,1.0284
102,1030,554.0,1.0284
103,1040,554.0,1.0284
104,1050,554.0,1.0284
105,1060,554.0,1.0284
106,1070,554.0,1.0284
107,1080,554.0,1.0284
108,1090,554.0,1.0284
109,1100,554.0,1.0284
110,1110,554.0,1.0284
111,1120,554.0,1.0284
112,1130,554.0,1.0284
113,1140,554.0,1.0284
114,1150,554.0,1.0284
115,1160,554.0,1.0284
116,1170,554.0,1.0284
117,1180,554.0,1.0284
118,1190,554.0,1.0284
119,1200,554.0,1.0284


==> pgfplot/data/mult_booth_wallace_16.csv <==
,area,delay
0,2645.0,1.4709
1,2645.0,1.4709
2,2645.0,1.4709
3,2645.0,1.4709
4,2645.0,1.4709
5,2645.0,1.4709
6,2645.0,1.4709
7,2645.0,1.4709
8,2645.0,1.4709
9,2586.0,1.4762
10,2582.0,1.4762
11,2571.0,1.4815
12,2571.0,1.4815
13,2341.0,1.4887
14,2439.0,1.4887
15,2439.0,1.4887
16,2439.0,1.4887
17,2439.0,1.4887
18,2439.0,1.4887
19,2439.0,1.4887
20,2439.0,1.4887
21,2442.0,1.4887
22,2439.0,1.4887
23,2300.0,1.4954
24,2283.0,1.502
25,2262.0,1.5083
26,2260.0,1.509
27,2241.0,1.5219
28,2232.0,1.5287
29,2220.0,1.5386
30,2183.0,1.5386
31,2220.0,1.5386
32,2077.0,1.5619
33,2077.0,1.5619
34,2077.0,1.5619
35,2077.0,1.5619
36,2077.0,1.5619
37,2077.0,1.5619
38,2077.0,1.5619
39,2077.0,1.5619
40,2077.0,1.5619
41,2077.0,1.5619
42,2077.0,1.5619
43,2077.0,1.5619
44,2077.0,1.5619
45,2077.0,1.5619
46,2077.0,1.5619
47,2077.0,1.5619
48,2077.0,1.5619
49,2077.0,1.5619
50,2077.0,1.5619
51,2077.0,1.5619
52,2077.0,1.5619
53,2077.0,1.5619
54,2077.0,1.5619
55,2077.0,1.5619
56,2077.0,1.5619
57,2077.0,1.5619
58,2077.0,1.5619
59,2077.0,1.5619
60,2077.0,1.5619
61,2077.0,1.5619
62,2077.0,1.5619
63,2077.0,1.5619
64,2077.0,1.5619
65,2077.0,1.5619
66,2077.0,1.5619
67,2077.0,1.5619
68,2077.0,1.5619
69,2077.0,1.5619
70,2077.0,1.5619
71,2077.0,1.5619
72,2077.0,1.5619
73,2077.0,1.5619
74,2077.0,1.5619
75,2077.0,1.5619
76,2077.0,1.5619
77,2077.0,1.5619
78,2077.0,1.5619
79,2077.0,1.5619
80,2077.0,1.5619
81,2077.0,1.5619
82,2077.0,1.5619
83,2077.0,1.5619
84,2077.0,1.5619
85,2077.0,1.5619
86,2077.0,1.5619
87,2077.0,1.5619
88,2077.0,1.5619
89,2077.0,1.5619
90,2077.0,1.5619
91,2077.0,1.5619
92,2077.0,1.5619
93,2071.0,1.5696
94,2055.0,1.5815
95,2046.0,1.5901
96,2039.0,1.6062
97,2029.0,1.6075
98,2027.0,1.6148
99,2026.0,1.6187
100,2020.0,1.6343
101,2019.0,1.6482
102,2018.0,1.6505
103,2016.0,1.6545
104,2014.0,1.6683
105,2010.0,1.6935
106,2008.0,1.7016
107,2008.0,1.7016
108,2008.0,1.7016
109,2008.0,1.7016
110,2008.0,1.7016


==> pgfplot/data/mult_booth_wallace_8.csv <==
,area,delay
0,717.0,0.9519
1,717.0,0.9519
2,708.0,0.9739
3,710.0,0.9739
4,703.0,0.9792
5,703.0,0.9792
6,672.0,0.9844
7,672.0,0.9844
8,672.0,0.9844
9,672.0,0.9844
10,672.0,0.9844
11,672.0,0.9844
12,672.0,0.9844
13,672.0,0.9844
14,672.0,0.9844
15,656.0,0.9894
16,640.0,0.992
17,637.0,0.9957
18,628.0,1.0058
19,622.0,1.0156
20,597.0,1.0216
21,597.0,1.0216
22,596.0,1.0313
23,596.0,1.0313
24,582.0,1.0325
25,573.0,1.0376
26,566.0,1.0488
27,563.0,1.0588
28,562.0,1.0638
29,562.0,1.0638
30,559.0,1.0869
31,559.0,1.0869
32,555.0,1.088
33,555.0,1.088
34,555.0,1.088
35,555.0,1.088
36,555.0,1.088
37,555.0,1.088
38,555.0,1.088
39,555.0,1.088
40,555.0,1.088
41,555.0,1.088
42,555.0,1.088
43,555.0,1.088
44,555.0,1.088
45,555.0,1.088
46,555.0,1.088
47,555.0,1.088
48,555.0,1.088
49,555.0,1.088
50,555.0,1.088


==> pgfplot/data/mult_ilp_16.csv <==
,area,delay
0,2281.0,1.2169
1,2275.0,1.2169
2,2281.0,1.2169
3,2281.0,1.2169
4,2281.0,1.2169
5,2281.0,1.2169
6,2281.0,1.2169
7,2281.0,1.2169
8,2281.0,1.2169
9,2281.0,1.2169
10,2080.0,1.2302
11,2080.0,1.2302
12,2061.0,1.2416
13,1837.0,1.2553
14,1748.0,1.2598
15,1732.0,1.2712
16,1723.0,1.293
17,1718.0,1.2993
18,1714.0,1.3154
19,1706.0,1.3375
20,1706.0,1.3375
21,1706.0,1.3375
22,1706.0,1.3375
23,1706.0,1.3375
24,1706.0,1.3375
25,1706.0,1.3375
26,1706.0,1.3375
27,1706.0,1.3375
28,1706.0,1.3375
29,1706.0,1.3375
30,1706.0,1.3375
31,1706.0,1.3375
32,1706.0,1.3375
33,1706.0,1.3375
34,1706.0,1.3375
35,1706.0,1.3375
36,1707.0,1.3375
37,1707.0,1.3375


==> pgfplot/data/mult_ilp_8.csv <==
,area,delay
0,514.0,0.775
1,514.0,0.775
2,514.0,0.775
3,514.0,0.775
4,514.0,0.775
5,514.0,0.775
6,514.0,0.775
7,506.0,0.7818
8,501.0,0.7827
9,499.0,0.7827
10,478.0,0.7963
11,478.0,0.7963
12,478.0,0.7963
13,424.0,0.8055
14,415.0,0.8191
15,409.0,0.8226
16,405.0,0.842
17,404.0,0.842
18,404.0,0.842
19,404.0,0.842
20,404.0,0.842
21,404.0,0.842
22,404.0,0.842
23,404.0,0.842
24,404.0,0.842
25,404.0,0.842
26,404.0,0.842
27,404.0,0.842
28,404.0,0.842


==> pgfplot/data/mult_rl_16_1104.csv <==
,target_delay,area,delay
0,10,2271.0,1.133
1,20,2271.0,1.133
2,30,2271.0,1.133
3,40,2271.0,1.133
4,50,2271.0,1.133
5,60,2271.0,1.133
6,70,2271.0,1.133
7,80,2271.0,1.133
8,90,2271.0,1.133
9,100,2258.0,1.1398
10,110,2063.0,1.1532
11,120,2063.0,1.1532
12,130,2044.0,1.1645
13,140,1826.0,1.1728
14,150,1755.0,1.19
15,160,1753.0,1.19
16,170,1753.0,1.19
17,180,1753.0,1.19
18,190,1753.0,1.19
19,200,1753.0,1.19
20,210,1753.0,1.19
21,220,1753.0,1.19
22,230,1753.0,1.19
23,240,1753.0,1.19
24,250,1753.0,1.19
25,260,1753.0,1.19
26,270,1753.0,1.19
27,280,1753.0,1.19
28,290,1753.0,1.19
29,300,1753.0,1.19
30,310,1753.0,1.19
31,320,1753.0,1.19
32,330,1753.0,1.19
33,340,1753.0,1.19
34,350,1753.0,1.19
35,360,1753.0,1.19
36,370,1753.0,1.19
37,380,1753.0,1.19
38,390,1753.0,1.19
39,400,1753.0,1.19
40,410,1753.0,1.19
41,420,1753.0,1.19
42,430,1753.0,1.19
43,440,1753.0,1.19
44,450,1753.0,1.19
45,460,1753.0,1.19
46,470,1753.0,1.19
47,480,1753.0,1.19
48,490,1753.0,1.19
49,500,1753.0,1.19
50,510,1753.0,1.19
51,520,1753.0,1.19
52,530,1753.0,1.19
53,540,1753.0,1.19
54,550,1753.0,1.19
55,560,1753.0,1.19
56,570,1753.0,1.19
57,580,1753.0,1.19
58,590,1753.0,1.19
59,600,1753.0,1.19
60,610,1753.0,1.19
61,620,1753.0,1.19
62,630,1753.0,1.19
63,640,1753.0,1.19
64,650,1753.0,1.19
65,660,1753.0,1.19
66,670,1753.0,1.19
67,680,1753.0,1.19
68,690,1753.0,1.19
69,700,1753.0,1.19
70,710,1753.0,1.19
71,720,1753.0,1.19
72,730,1753.0,1.19
73,740,1753.0,1.19
74,750,1753.0,1.19
75,760,1753.0,1.19
76,770,1753.0,1.19
77,780,1753.0,1.19
78,790,1753.0,1.19
79,800,1753.0,1.19
80,810,1753.0,1.19
81,820,1753.0,1.19
82,830,1753.0,1.19
83,840,1753.0,1.19
84,850,1753.0,1.19
85,860,1753.0,1.19
86,870,1753.0,1.19
87,880,1747.0,1.1944
88,890,1737.0,1.1863
89,900,1724.0,1.2042
90,910,1721.0,1.197
91,920,1718.0,1.2199
92,930,1712.0,1.2187
93,940,1710.0,1.2239
94,950,1707.0,1.2153
95,960,1707.0,1.2235
96,970,1703.0,1.2344
97,980,1703.0,1.2341
98,990,1699.0,1.2657
99,1000,1699.0,1.2599
100,1010,1698.0,1.2752
101,1020,1696.0,1.2668
102,1030,1696.0,1.2668
103,1040,1695.0,1.2668
104,1050,1695.0,1.2668
105,1060,1695.0,1.2668
106,1070,1695.0,1.2668
107,1080,1695.0,1.2668
108,1090,1695.0,1.2668
109,1100,1695.0,1.2668
110,1110,1695.0,1.2668
111,1120,1695.0,1.2668
112,1130,1695.0,1.2668
113,1140,1695.0,1.2668
114,1150,1695.0,1.2668
115,1160,1695.0,1.2668
116,1170,1695.0,1.2668
117,1180,1695.0,1.2668
118,1190,1695.0,1.2668
119,1200,1695.0,1.2668


==> pgfplot/data/mult_rl_8_1104.csv <==
,target_delay,area,delay
0,10,496.0,0.7089
1,20,496.0,0.7089
2,30,496.0,0.7089
3,40,496.0,0.7089
4,50,496.0,0.7089
5,60,496.0,0.7089
6,70,496.0,0.7089
7,80,489.0,0.7192
8,90,484.0,0.7201
9,100,478.0,0.7201
10,110,457.0,0.7338
11,120,457.0,0.7338
12,130,457.0,0.7338
13,140,419.0,0.743
14,150,419.0,0.743
15,160,419.0,0.743
16,170,419.0,0.743
17,180,419.0,0.743
18,190,419.0,0.743
19,200,419.0,0.743
20,210,419.0,0.743
21,220,419.0,0.743
22,230,419.0,0.743
23,240,419.0,0.743
24,250,419.0,0.743
25,260,419.0,0.743
26,270,419.0,0.743
27,280,419.0,0.743
28,290,419.0,0.743
29,300,419.0,0.743
30,310,419.0,0.743
31,320,419.0,0.743
32,330,419.0,0.743
33,340,419.0,0.743
34,350,419.0,0.743
35,360,419.0,0.743
36,370,419.0,0.743
37,380,419.0,0.743
38,390,419.0,0.743
39,400,419.0,0.743
40,410,419.0,0.743
41,420,419.0,0.743
42,430,419.0,0.743
43,440,419.0,0.743
44,450,419.0,0.743
45,460,419.0,0.743
46,470,419.0,0.743
47,480,419.0,0.743
48,490,419.0,0.743
49,500,408.0,0.7402
50,510,399.0,0.7501
51,520,396.0,0.7501
52,530,394.0,0.7491
53,540,393.0,0.7583
54,550,391.0,0.7762
55,560,390.0,0.7696
56,570,390.0,0.78
57,580,389.0,0.7703
58,590,388.0,0.7703
59,600,388.0,0.7703
60,610,388.0,0.7703
61,620,388.0,0.7703
62,630,388.0,0.7703
63,640,388.0,0.7703
64,650,388.0,0.7703
65,660,388.0,0.7703
66,670,388.0,0.7703
67,680,388.0,0.7703
68,690,388.0,0.7703
69,700,388.0,0.7703


==> pgfplot/data/mult_sa_16.csv <==
,target_delay,area,delay
0,10,2288.0,1.2619
1,20,2288.0,1.2619
2,30,2288.0,1.2619
3,40,2288.0,1.2619
4,50,2288.0,1.2619
5,60,2288.0,1.2619
6,70,2288.0,1.2619
7,80,2288.0,1.2619
8,90,2288.0,1.2619
9,100,2284.0,1.2619
10,110,2089.0,1.2753
11,120,2089.0,1.2753
12,130,2070.0,1.2866
13,140,1843.0,1.3045
14,150,1772.0,1.3217
15,160,1771.0,1.3217
16,170,1771.0,1.3217
17,180,1771.0,1.3217
18,190,1771.0,1.3217
19,200,1771.0,1.3217
20,210,1771.0,1.3217
21,220,1771.0,1.3217
22,230,1771.0,1.3217
23,240,1771.0,1.3217
24,250,1771.0,1.3217
25,260,1771.0,1.3217
26,270,1771.0,1.3217
27,280,1771.0,1.3217
28,290,1771.0,1.3217
29,300,1771.0,1.3217
30,310,1771.0,1.3217
31,320,1771.0,1.3217
32,330,1771.0,1.3217
33,340,1771.0,1.3217
34,350,1771.0,1.3217
35,360,1771.0,1.3217
36,370,1771.0,1.3217
37,380,1771.0,1.3217
38,390,1771.0,1.3217
39,400,1771.0,1.3217
40,410,1771.0,1.3217
41,420,1771.0,1.3217
42,430,1771.0,1.3217
43,440,1771.0,1.3217
44,450,1771.0,1.3217
45,460,1771.0,1.3217
46,470,1771.0,1.3217
47,480,1771.0,1.3217
48,490,1771.0,1.3217
49,500,1771.0,1.3217
50,510,1771.0,1.3217
51,520,1771.0,1.3217
52,530,1771.0,1.3217
53,540,1771.0,1.3217
54,550,1771.0,1.3217
55,560,1771.0,1.3217
56,570,1771.0,1.3217
57,580,1771.0,1.3217
58,590,1771.0,1.3217
59,600,1771.0,1.3217
60,610,1771.0,1.3217
61,620,1771.0,1.3217
62,630,1771.0,1.3217
63,640,1771.0,1.3217
64,650,1771.0,1.3217
65,660,1771.0,1.3217
66,670,1771.0,1.3217
67,680,1771.0,1.3217
68,690,1771.0,1.3217
69,700,1771.0,1.3217
70,710,1771.0,1.3217
71,720,1771.0,1.3217
72,730,1771.0,1.3217
73,740,1771.0,1.3217
74,750,1771.0,1.3217
75,760,1771.0,1.3217
76,770,1771.0,1.3217
77,780,1771.0,1.3217
78,790,1771.0,1.3217
79,800,1771.0,1.3217
80,810,1771.0,1.3217
81,820,1771.0,1.3217
82,830,1771.0,1.3217
83,840,1771.0,1.3217
84,850,1771.0,1.3217
85,860,1771.0,1.3217
86,870,1771.0,1.3217
87,880,1764.0,1.3122
88,890,1755.0,1.3093
89,900,1742.0,1.3132
90,910,1739.0,1.3133
91,920,1735.0,1.3358
92,930,1730.0,1.335
93,940,1727.0,1.3388
94,950,1724.0,1.3303
95,960,1724.0,1.3303
96,970,1721.0,1.3477
97,980,1720.0,1.3447
98,990,1716.0,1.3555
99,1000,1717.0,1.3576
100,1010,1715.0,1.365
101,1020,1714.0,1.3566
102,1030,1714.0,1.3566
103,1040,1713.0,1.3566
104,1050,1713.0,1.3566
105,1060,1713.0,1.3566
106,1070,1713.0,1.3566
107,1080,1713.0,1.3566
108,1090,1713.0,1.3566
109,1100,1713.0,1.3566
110,1110,1713.0,1.3566
111,1120,1713.0,1.3566
112,1130,1713.0,1.3566
113,1140,1713.0,1.3566
114,1150,1713.0,1.3566
115,1160,1713.0,1.3566
116,1170,1713.0,1.3566
117,1180,1713.0,1.3566
118,1190,1713.0,1.3566
119,1200,1713.0,1.3566


==> pgfplot/data/mult_sa_8.csv <==
,target_delay,area,delay
0,10,524.0,0.7414
1,20,524.0,0.7414
2,30,524.0,0.7414
3,40,524.0,0.7414
4,50,524.0,0.7414
5,60,524.0,0.7414
6,70,524.0,0.7414
7,80,517.0,0.7518
8,90,511.0,0.7526
9,100,504.0,0.7527
10,110,483.0,0.7663
11,120,483.0,0.7663
12,130,483.0,0.7663
13,140,442.0,0.7757
14,150,442.0,0.7757
15,160,442.0,0.7757
16,170,442.0,0.7757
17,180,442.0,0.7757
18,190,442.0,0.7757
19,200,442.0,0.7757
20,210,442.0,0.7757
21,220,442.0,0.7757
22,230,442.0,0.7757
23,240,442.0,0.7757
24,250,442.0,0.7757
25,260,442.0,0.7757
26,270,442.0,0.7757
27,280,442.0,0.7757
28,290,442.0,0.7757
29,300,442.0,0.7757
30,310,442.0,0.7757
31,320,442.0,0.7757
32,330,442.0,0.7757
33,340,442.0,0.7757
34,350,442.0,0.7757
35,360,442.0,0.7757
36,370,442.0,0.7757
37,380,442.0,0.7757
38,390,442.0,0.7757
39,400,442.0,0.7757
40,410,442.0,0.7757
41,420,442.0,0.7757
42,430,442.0,0.7757
43,440,442.0,0.7757
44,450,442.0,0.7757
45,460,442.0,0.7757
46,470,442.0,0.7757
47,480,442.0,0.7757
48,490,442.0,0.7757
49,500,431.0,0.7808
50,510,422.0,0.79
51,520,419.0,0.7912
52,530,417.0,0.7902
53,540,415.0,0.8043
54,550,414.0,0.818
55,560,413.0,0.8283
56,570,413.0,0.8387
57,580,412.0,0.829
58,590,411.0,0.8291
59,600,411.0,0.8291
60,610,411.0,0.8291
61,620,411.0,0.8291
62,630,411.0,0.8291
63,640,411.0,0.8291
64,650,411.0,0.8291
65,660,411.0,0.8291
66,670,411.0,0.8291
67,680,411.0,0.8291
68,690,411.0,0.8291
69,700,411.0,0.8291


==> pgfplot/data/mult_wallace_16.csv <==
,area,delay
0,2420.0,1.2672
1,2420.0,1.2672
2,2420.0,1.2672
3,2420.0,1.2672
4,2420.0,1.2672
5,2420.0,1.2672
6,2420.0,1.2672
7,2420.0,1.2672
8,2420.0,1.2672
9,2378.0,1.292
10,2184.0,1.3054
11,2184.0,1.3054
12,2164.0,1.3167
13,1942.0,1.3247
14,1870.0,1.3419
15,1870.0,1.3419
16,1870.0,1.3419
17,1870.0,1.3419
18,1870.0,1.3419
19,1870.0,1.3419
20,1870.0,1.3419
21,1870.0,1.3419
22,1870.0,1.3419
23,1870.0,1.3419
24,1870.0,1.3419
25,1870.0,1.3419
26,1870.0,1.3419
27,1870.0,1.3419
28,1870.0,1.3419
29,1870.0,1.3419
30,1870.0,1.3419
31,1870.0,1.3419
32,1870.0,1.3419
33,1870.0,1.3419
34,1870.0,1.3419
35,1871.0,1.3419
36,1870.0,1.3419
37,1870.0,1.3419
38,1870.0,1.3419
39,1870.0,1.3419
40,1870.0,1.3419
41,1870.0,1.3419
42,1870.0,1.3419
43,1870.0,1.3419
44,1870.0,1.3419
45,1870.0,1.3419
46,1870.0,1.3419
47,1870.0,1.3419
48,1870.0,1.3419
49,1870.0,1.3419
50,1870.0,1.3419
51,1870.0,1.3419
52,1870.0,1.3419
53,1870.0,1.3419
54,1870.0,1.3419
55,1870.0,1.3419
56,1870.0,1.3419
57,1870.0,1.3419
58,1870.0,1.3419
59,1870.0,1.3419
60,1870.0,1.3419
61,1870.0,1.3419
62,1870.0,1.3419
63,1870.0,1.3419
64,1870.0,1.3419
65,1870.0,1.3419
66,1870.0,1.3419
67,1870.0,1.3419
68,1870.0,1.3419
69,1870.0,1.3419
70,1870.0,1.3419
71,1870.0,1.3419
72,1870.0,1.3419
73,1870.0,1.3419
74,1870.0,1.3419
75,1870.0,1.3419
76,1870.0,1.3419
77,1870.0,1.3419
78,1870.0,1.3419
79,1870.0,1.3419
80,1870.0,1.3419
81,1870.0,1.3419
82,1870.0,1.3419
83,1870.0,1.3419
84,1870.0,1.3419
85,1870.0,1.3419
86,1870.0,1.3419
87,1853.0,1.3424
88,1838.0,1.3437
89,1829.0,1.3653
90,1823.0,1.3731
91,1819.0,1.3893
92,1812.0,1.4073
93,1812.0,1.4073
94,1812.0,1.4073
95,1812.0,1.4073
96,1812.0,1.4073
97,1812.0,1.4073
98,1812.0,1.4073
99,1812.0,1.4073
100,1813.0,1.4073
101,1812.0,1.4073
102,1812.0,1.4073
103,1812.0,1.4073
104,1812.0,1.4073
105,1812.0,1.4073
106,1812.0,1.4073
107,1812.0,1.4073
108,1813.0,1.4073
109,1812.0,1.4073
110,1812.0,1.4073


==> pgfplot/data/mult_wallace_8.csv <==
,area,delay
0,545.0,0.7791
1,545.0,0.7791
2,545.0,0.7791
3,545.0,0.7791
4,545.0,0.7791
5,545.0,0.7791
6,545.0,0.7791
7,538.0,0.7895
8,532.0,0.7903
9,520.0,0.8098
10,447.0,0.8213
11,431.0,0.8316
12,427.0,0.853
13,427.0,0.853
14,427.0,0.853
15,427.0,0.853
16,427.0,0.853
17,427.0,0.853
18,427.0,0.853
19,427.0,0.853
20,427.0,0.853
21,427.0,0.853
22,427.0,0.853
23,427.0,0.853
24,427.0,0.853


==> pgfplot/data/pe/pe_mac_16bit_and_a2c_0103_merged.csv <==
Unnamed: 0,area,delay
13,5.4361,1.3973
9,5.43815,1.3973
10,5.44019,1.3965
6,5.447,1.3864
4,5.45313,1.3776
18,5.45926,1.3583
11,5.4613,1.3581
16,5.46334,1.351
7,5.47356,1.3396
17,5.48922,1.3288
15,5.49671,1.3117
1,5.51714,1.3085
3,5.52735,1.3066
0,5.55323,1.2939
19,5.5614,1.2859
8,6.43916,1.2703
12,6.48819,1.259
2,6.98665,1.2456
14,7.01525,1.2456
5,7.12148,1.245


==> pgfplot/data/pe/pe_mac_16bit_and_dqn_0103_merged.csv <==
Unnamed: 0,area,delay
0,5.50148,1.3583
11,5.50352,1.3581
7,5.50556,1.3521
1,5.5185,1.3508
4,5.52599,1.3416
2,5.53008,1.3416
15,5.53144,1.33
8,5.53893,1.3128
12,5.55936,1.3096
13,5.56957,1.3077
3,5.59545,1.295
6,5.60362,1.287
9,6.4841,1.2711
5,6.53313,1.2597
14,7.01525,1.2456
10,7.06836,1.245


==> pgfplot/data/pe/pe_mac_16bit_and_ilp_0103.csv <==
Unnamed: 0,area,delay
10,5.4361,1.3882
6,5.43815,1.3882
8,5.45313,1.3806
4,5.46062,1.3663
7,5.46607,1.3598
2,5.47356,1.3381
12,5.49399,1.3342
0,5.5042,1.3327
14,5.53008,1.3207
3,5.53825,1.306
1,5.81404,1.2959
5,6.41056,1.2759
9,6.45959,1.2645
11,6.95805,1.2512
13,6.98869,1.2511


==> pgfplot/data/pe/pe_mac_16bit_and_sa_0103.csv <==
Unnamed: 0,area,delay
1,5.69487,1.4521
12,5.69691,1.4521
13,5.69895,1.4521
5,5.71189,1.4509
6,5.71938,1.4416
4,5.72347,1.4416
7,5.72483,1.43
10,5.73232,1.4129
0,5.75275,1.4096
2,5.76296,1.4077
3,5.78884,1.395
9,5.79701,1.3871
8,6.66932,1.3632
15,6.71835,1.3547
11,7.21681,1.3461
14,7.32509,1.3461


==> pgfplot/data/pe/pe_mac_16bit_and_wallace_0103.csv <==
Unnamed: 0,area,delay
8,5.7725,1.4662
1,5.77658,1.4655
3,5.78748,1.4554
9,5.79701,1.422
6,5.80995,1.3936
12,5.83038,1.3888
4,5.87464,1.3764
13,5.93252,1.3731
2,5.9332,1.3731
11,5.93389,1.3731
10,5.94001,1.3731
5,5.95704,1.3731
14,6.7524,1.3477
0,7.29989,1.323
7,7.42246,1.3094


==> pgfplot/data/pe/pe_mac_16bit_booth_a2c_0103_merged.csv <==
Unnamed: 0,area,delay
25,5.97747,1.6073
24,5.98223,1.6072
2,5.987,1.5494
14,5.99177,1.5494
27,5.99381,1.5322
16,5.99858,1.5311
13,6.00675,1.5074
5,6.01083,1.5026
6,6.01492,1.4866
17,6.04692,1.4679
18,6.06803,1.4674
7,6.10413,1.4638
23,6.15247,1.4543
11,6.24576,1.4447
22,6.43371,1.4338
9,6.44461,1.4334
1,6.51542,1.4334
26,6.52632,1.4334
19,6.52904,1.4233
3,6.5808,1.4166
10,6.62983,1.4043
12,6.63527,1.4032
15,6.69111,1.397
0,6.71971,1.397
4,6.73401,1.3904
21,6.77555,1.3862
8,6.81845,1.3787
20,6.92332,1.3748


==> pgfplot/data/pe/pe_mac_16bit_booth_dqn_0103_merged.csv <==
Unnamed: 0,area,delay
5,5.97066,1.6073
4,5.97542,1.6072
20,5.9836,1.5862
11,5.99177,1.5673
1,6.02377,1.552
6,6.04488,1.5404
12,6.13817,1.5215
17,6.16201,1.5151
2,6.19401,1.5003
14,6.21512,1.4887
0,6.25121,1.4881
18,6.30841,1.4816
3,6.5808,1.4601
8,6.59169,1.4601
7,6.67341,1.4601
21,6.70609,1.4542
13,6.72788,1.4473
15,6.77691,1.4351
9,6.78236,1.434
19,6.8382,1.4232
16,6.8811,1.4157
10,6.98597,1.4088


==> pgfplot/data/pe/pe_mac_16bit_booth_ilp_0103.csv <==
,area,delay
0,6.81709,1.4762
1,6.71222,1.483
2,6.66932,1.4896
3,6.61348,1.4957
4,6.60804,1.4969
5,6.53722,1.516
6,6.50453,1.526
7,6.50453,1.526
8,6.41192,1.526
9,6.13954,1.549
10,6.13954,1.549
11,6.13954,1.549
12,6.13954,1.549
13,6.13954,1.549
14,6.13954,1.549
15,6.13954,1.549
16,6.13954,1.549
17,6.13954,1.549
18,6.13954,1.549
19,6.13954,1.549
20,6.13954,1.549
21,6.13954,1.549
22,6.13954,1.549
23,6.13954,1.549
24,6.13954,1.549
25,6.13954,1.549
26,6.13954,1.549
27,6.13954,1.549
28,6.13954,1.549
29,6.13954,1.549
30,6.13954,1.549
31,6.13954,1.549
32,6.13954,1.549
33,6.13954,1.549
34,6.13954,1.549
35,6.13954,1.549
36,6.13954,1.549
37,6.13954,1.549
38,6.13954,1.549
39,6.13954,1.549
40,6.13954,1.549
41,6.13954,1.549
42,6.13954,1.549
43,6.13954,1.549
44,6.13954,1.549
45,6.13954,1.549
46,6.13954,1.549
47,6.13954,1.549
48,6.13954,1.549
49,6.13954,1.549
50,6.13954,1.549
51,6.13954,1.549
52,6.13954,1.549
53,6.13954,1.549
54,6.13954,1.549
55,6.13954,1.549
56,6.13954,1.549
57,6.13954,1.549
58,6.13954,1.549
59,6.13954,1.549
60,6.13954,1.549
61,6.13954,1.549
62,6.13954,1.549
63,6.13954,1.549
64,6.13954,1.549
65,6.04624,1.5679
66,6.02513,1.5795
67,5.99313,1.5959
68,5.98496,1.6148

==> pgfplot/data/pe/pe_mac_16bit_booth_sa_0103_merged.csv <==
Unnamed: 0,area,delay
6,6.17903,1.6284
0,6.1838,1.6282
17,6.19197,1.6045
1,6.19606,1.585
10,6.20014,1.5837
5,6.20355,1.5682
16,6.21104,1.5536
8,6.23215,1.5462
13,6.25326,1.5331
19,6.28935,1.5266
4,6.34655,1.5133
14,6.61893,1.4918
9,6.62983,1.4918
12,6.70065,1.4918
21,6.71154,1.4918
3,6.74423,1.4859
15,6.76602,1.479
18,6.81505,1.4668
7,6.8205,1.4657
11,6.87633,1.4549
2,6.91923,1.4474
20,7.0241,1.4405


==> pgfplot/data/pe/pe_mac_16bit_booth_wallace_0103.csv <==
Unnamed: 0,area,delay
6,6.273,1.7462
7,6.27777,1.746
12,6.28867,1.7415
11,6.29411,1.7015
13,6.34723,1.6624
9,6.44052,1.6504
8,6.7129,1.6291
3,6.80551,1.6291
10,6.85999,1.6162
1,6.97031,1.592
4,7.36867,1.5783
2,7.37548,1.5783
0,7.3782,1.5783
5,7.97132,1.5639


==> pgfplot/data/pe/pe_mac_8bit_and_a2c_0103.csv <==
Unnamed: 0,area,delay
7,1.56076,0.8257
6,1.5628,0.8255
10,1.56757,0.8242
9,1.56961,0.822
0,1.57302,0.8009
5,1.57642,0.7868
2,1.61183,0.7782
8,1.82702,0.7651
1,1.8454,0.7631
3,1.8597,0.7619
4,1.87809,0.7558


==> pgfplot/data/pe/pe_mac_8bit_and_dqn_0103.csv <==
Unnamed: 0,area,delay
4,1.58664,0.8257
10,1.58868,0.8255
0,1.59345,0.8242
2,1.59549,0.822
3,1.59889,0.8009
9,1.6023,0.7868
7,1.63771,0.7782
1,1.85017,0.7651
6,1.88081,0.7631
8,1.89511,0.7619
5,1.9135,0.7558


==> pgfplot/data/pe/pe_mac_8bit_and_ilp_0103.csv <==
Unnamed: 0,area,delay
14,1.588,0.9109
5,1.59004,0.9107
6,1.59481,0.9093
3,1.59685,0.9005
10,1.60026,0.886
4,1.60366,0.872
0,1.63907,0.8634
16,1.66903,0.8584
8,1.67039,0.8584
12,1.67108,0.8584
9,1.67516,0.8584
15,1.6772,0.8584
7,1.8134,0.8484
1,1.86787,0.8347
11,1.87196,0.8347
2,1.88626,0.8339
13,1.90465,0.8235


==> pgfplot/data/pe/pe_mac_8bit_and_sa_0103.csv <==
Unnamed: 0,area,delay
6,1.59481,0.8727
2,1.59685,0.8727
3,1.60707,0.8484
0,1.64588,0.8397
7,1.86106,0.8331
1,1.88966,0.8093
5,1.90396,0.8084
4,1.92235,0.798


==> pgfplot/data/pe/pe_mac_8bit_and_wallace_0103.csv <==
Unnamed: 0,area,delay
6,1.63158,0.8812
7,1.63362,0.881
4,1.63839,0.8797
8,1.64384,0.8564
1,1.64724,0.8509
3,1.66018,0.8451
2,1.68265,0.8337
9,1.90328,0.8235
10,1.93393,0.8013
5,1.94823,0.8005
0,1.96661,0.7901


==> pgfplot/data/pe/pe_mac_8bit_booth_a2c_0103.csv <==
Unnamed: 0,area,delay
8,1.96866,1.0749
15,1.97138,1.0749
12,1.97342,1.0737
16,1.97751,1.0595
3,1.97955,1.0595
11,1.98568,1.0452
10,1.98976,1.0437
18,1.99657,1.0344
14,2.01564,1.0271
4,2.03675,1.022
20,2.07352,1.0162
5,2.07625,1.0099
6,2.1389,1.0096
19,2.15524,0.9941
13,2.17703,0.9838
9,2.1852,0.98
1,2.22606,0.9776
0,2.26692,0.9698
7,2.26828,0.9698
21,2.27304,0.9698
17,2.27509,0.9698
2,2.42354,0.9688


==> pgfplot/data/pe/pe_mac_8bit_booth_dqn_0103.csv <==
Unnamed: 0,area,delay
17,1.98227,1.0749
16,1.985,1.0749
19,1.98704,1.0737
21,1.99113,1.0595
5,1.99317,1.0595
11,1.9993,1.0452
10,2.00338,1.0437
15,2.01019,1.0344
14,2.02926,1.0271
7,2.05037,1.022
1,2.08714,1.0162
6,2.08987,1.0099
18,2.15251,1.0096
0,2.16886,0.9941
13,2.19065,0.9838
9,2.19882,0.98
4,2.23968,0.9776
3,2.28054,0.9698
8,2.2819,0.9698
2,2.28666,0.9698
20,2.28871,0.9698
12,2.44124,0.9688


==> pgfplot/data/pe/pe_mac_8bit_booth_ilp_0103.csv <==
Unnamed: 0,area,delay
10,1.97274,1.1303
6,1.97546,1.1303
11,1.97751,1.1302
2,1.98159,1.122
13,1.98364,1.122
7,1.98976,1.1016
9,2.00066,1.0968
1,2.01973,1.0835
5,2.04084,1.0786
8,2.14298,1.0775
0,2.15932,1.0647
12,2.18112,1.0596
3,2.18929,1.0551
4,2.23014,1.0442


==> pgfplot/data/pe/pe_mac_8bit_booth_sa_0103.csv <==
Unnamed: 0,area,delay
8,2.00407,1.1267
11,2.00679,1.1267
12,2.00883,1.1267
10,2.01292,1.1238
13,2.01496,1.1238
1,2.02109,1.1007
9,2.03198,1.0987
6,2.05105,1.0827
3,2.07216,1.0797
4,2.17431,1.0651
5,2.19065,1.0651
0,2.21244,1.06
7,2.22061,1.0555
2,2.26147,1.0447


==> pgfplot/data/pe/pe_mac_8bit_booth_wallace_0103.csv <==
Unnamed: 0,area,delay
3,2.06535,1.1909
9,2.06808,1.1909
7,2.07012,1.1907
0,2.0742,1.1868
13,2.07625,1.1868
5,2.08238,1.1637
14,2.09327,1.1616
6,2.11234,1.144
2,2.13345,1.1425
8,2.23559,1.1394
4,2.25193,1.1376
1,2.27373,1.1325
10,2.2819,1.128
12,2.32275,1.1172
11,2.54747,1.1065


==> pgfplot/data/pe/pe_mult_16_ilp.csv <==
Unnamed: 0,area,delay
1,5.74117,1.6017
5,5.74526,1.5995
6,5.75071,1.5981
3,5.78748,1.5714
4,5.87396,1.5658
0,5.89848,1.5578
2,7.37956,1.5137


==> pgfplot/data/pe/pe_mult_16_wallace.csv <==
Unnamed: 0,area,delay
5,6.01492,1.6693
6,6.02037,1.6672
3,6.05714,1.6407
2,6.14362,1.64
1,6.16814,1.6316
0,7.64378,1.6037
4,7.75001,1.5809


==> pgfplot/data/pe/pe_mult_16bit_and_a2c_0103_merged.csv <==
Unnamed: 0,area,delay
18,5.71394,1.5148
7,5.71598,1.51
10,5.71802,1.51
15,5.71938,1.5077
14,5.72143,1.5077
19,5.72211,1.5038
6,5.72415,1.5038
17,5.73641,1.5006
1,5.76024,1.4844
13,5.84672,1.4827
9,5.85966,1.4734
5,5.87124,1.4734
3,5.88009,1.4734
8,5.8903,1.4734
16,5.92095,1.4701
21,5.98291,1.4694
4,6.01288,1.468
0,6.2124,1.4613
12,6.77691,1.4413
2,6.83071,1.4299
11,7.36731,1.4166
20,7.42451,1.4166


==> pgfplot/data/pe/pe_mult_16bit_and_dqn_0103.csv <==
Unnamed: 0,area,delay
1,5.73709,1.5305
5,5.73913,1.5288
6,5.74117,1.5288
13,5.74254,1.5264
14,5.74458,1.5264
4,5.74526,1.5185
7,5.7473,1.5185
8,5.75956,1.5157
12,5.78339,1.4987
3,5.88281,1.4947
9,5.90324,1.491
2,5.91346,1.4894
0,6.7524,1.4712
11,6.8062,1.4593
10,7.34279,1.4509
15,7.37139,1.4464


==> pgfplot/data/pe/pe_mult_16bit_and_sa_0103.csv <==
Unnamed: 0,area,delay
5,5.75479,1.6216
0,5.75684,1.6196
1,5.75888,1.6196
13,5.76024,1.6173
7,5.76228,1.6173
10,5.76296,1.6153
3,5.76501,1.6153
12,5.77726,1.6105
16,5.8011,1.5959
8,5.90052,1.5919
15,5.92095,1.5882
6,5.93116,1.5866
9,5.95704,1.5815
14,6.77828,1.5619
11,6.83207,1.5477
2,7.39318,1.5398
4,7.41361,1.5398


==> pgfplot/data/pe/pe_mult_16bit_booth_a2c_0103_merged.csv <==
Unnamed: 0,area,delay
9,6.17971,1.6976
15,6.1838,1.6857
11,6.18516,1.6835
12,6.18584,1.6788
13,6.19197,1.678
0,6.2015,1.6684
28,6.23078,1.6626
2,6.23555,1.6479
23,6.26551,1.6479
20,6.40443,1.6424
7,6.43439,1.6424
26,6.7701,1.6274
17,6.86272,1.6274
10,6.89268,1.625
21,6.8954,1.6175
4,6.91719,1.6106
24,6.96622,1.5982
8,6.97167,1.5971
19,7.02614,1.5909
18,7.05611,1.5887
3,7.06973,1.5843
22,7.09969,1.582
14,7.17323,1.5776
16,7.20319,1.577
1,7.75477,1.5696
5,7.75545,1.5696
6,7.78269,1.5607
27,7.79291,1.5607
25,7.85896,1.5607


==> pgfplot/data/pe/pe_mult_16bit_booth_a2c_0122_merged.csv <==
,area,delay
0,6.17971,1.6976
16,6.1838,1.6857
18,6.18516,1.6835
19,6.18584,1.6788
20,6.19197,1.678
21,6.2015,1.6684
22,6.23078,1.6626
23,6.23555,1.6479
24,6.26551,1.6479
25,6.40443,1.6424
26,6.43439,1.6424
27,6.7701,1.6274
28,6.86272,1.6274
30,6.89268,1.625
32,6.8954,1.6175
33,6.91719,1.6106
34,6.96622,1.5982
35,6.97167,1.5971
36,7.02614,1.5909
37,7.05611,1.5887
38,7.06973,1.5843
39,7.09969,1.582
40,7.17323,1.5776
41,7.20319,1.577
42,7.75477,1.5696
43,7.75545,1.5696
44,7.78269,1.5607
45,7.79291,1.5607
46,7.85896,1.5607


==> pgfplot/data/pe/pe_mult_16bit_booth_dqn_0103_merged.csv <==
Unnamed: 0,area,delay
9,6.18107,1.6976
21,6.18516,1.6857
15,6.18652,1.6835
19,6.1872,1.6788
26,6.19333,1.678
1,6.20286,1.6684
17,6.23215,1.6626
2,6.23691,1.6479
28,6.28186,1.6479
29,6.40579,1.6424
31,6.45073,1.6424
13,6.77147,1.6274
16,6.81641,1.6274
25,6.86408,1.6274
30,6.89676,1.6175
10,6.91855,1.6106
0,6.9635,1.6106
32,6.96758,1.5982
18,6.97303,1.5971
23,7.01797,1.5971
6,7.02751,1.5909
7,7.07109,1.5843
4,7.11603,1.5843
22,7.17459,1.5776
11,7.21954,1.5776
3,7.75886,1.5696
8,7.75954,1.5696
12,7.78678,1.5607
14,7.79699,1.5607
5,7.83989,1.5607
27,7.85011,1.5607
24,7.85896,1.5607
20,7.91207,1.5607


==> pgfplot/data/pe/pe_mult_16bit_booth_dqn_0122_merged.csv <==
,area,delay
0,6.18107,1.6976
16,6.18516,1.6857
18,6.18652,1.6835
19,6.1872,1.6788
20,6.19333,1.678
21,6.20286,1.6684
22,6.23215,1.6626
23,6.23691,1.6479
24,6.28186,1.6479
25,6.40579,1.6424
26,6.45073,1.6424
27,6.77147,1.6274
28,6.81641,1.6274
29,6.86408,1.6274
31,6.89676,1.6175
32,6.91855,1.6106
33,6.9635,1.6106
34,6.96758,1.5982
35,6.97303,1.5971
36,7.01797,1.5971
37,7.02751,1.5909
38,7.07109,1.5843
39,7.11603,1.5843
40,7.17459,1.5776
41,7.21954,1.5776
42,7.75886,1.5696
43,7.75954,1.5696
44,7.78678,1.5607
45,7.79699,1.5607
46,7.83989,1.5607
47,7.85011,1.5607
48,7.85896,1.5607
57,7.91207,1.5607


==> pgfplot/data/pe/pe_mult_16bit_booth_sa_0103.csv <==
Unnamed: 0,area,delay
6,6.40443,1.794
0,6.40851,1.7821
7,6.40988,1.7799
8,6.41056,1.7752
14,6.41669,1.7744
4,6.42622,1.7646
19,6.4555,1.7543
18,6.46027,1.7397
5,6.47865,1.7342
9,6.50044,1.7322
15,6.52019,1.7225
17,7.19094,1.7178
11,7.19638,1.7178
2,7.25086,1.6947
12,7.29444,1.6944
13,7.39795,1.6944
1,8.00673,1.6879
3,8.00741,1.6879
10,8.03465,1.687
16,8.04486,1.687
20,8.13339,1.6777


==> pgfplot/data/pe/pe_mult_8_ilp.csv <==
Unnamed: 0,area,delay
1,1.70036,1.1237
4,1.71057,1.1079
3,1.73509,1.1058
2,1.82361,1.0743
0,1.85357,1.0709
6,2.017,1.0472
5,2.05378,1.0395


==> pgfplot/data/pe/pe_mult_8_wallace.csv <==
,area,delay
0,1.75892,1.1347
1,1.76913,1.1188
2,1.79365,1.1168
3,1.88217,1.0901
4,2.07012,1.0794
5,2.13345,1.0436


==> pgfplot/data/pe/pe_mult_8bit_and_a2c_0103_merged.csv <==
Unnamed: 0,area,delay
11,1.6595,1.0421
1,1.66563,1.0263
13,1.66767,1.0263
22,1.66971,1.0263
18,1.67039,1.0263
12,1.67652,1.0263
14,1.67993,1.0125
0,1.68606,0.9966
7,1.6881,0.9966
15,1.69014,0.9966
17,1.69082,0.9966
5,1.69695,0.9966
8,1.70104,0.9966
4,1.70785,0.9946
20,1.71466,0.9946
6,1.73168,0.9914
9,1.75415,0.9914
3,1.75688,0.9914
21,1.76437,0.9772
10,1.98296,0.9733
16,2.00338,0.9733
19,2.01768,0.9724
2,2.03607,0.9621


==> pgfplot/data/pe/pe_mult_8bit_and_a2c_1221.csv <==
Unnamed: 0,area,delay
9,1.6595,1.0421
0,1.66563,1.0263
11,1.66767,1.0263
18,1.66971,1.0263
15,1.67039,1.0263
10,1.67652,1.0263
14,1.68061,1.0263
6,1.68742,1.0243
17,1.69423,1.0243
8,1.71125,1.0211
7,1.73372,1.0211
12,1.73645,1.021
16,1.73849,1.0206
5,1.74394,1.0092
13,1.78275,1.0065
1,1.90805,1.0001
19,1.96253,0.9865
3,1.97683,0.9864
4,1.99113,0.9856
2,2.00951,0.9752


==> pgfplot/data/pe/pe_mult_8bit_and_dqn_0103.csv <==
Unnamed: 0,area,delay
11,1.67312,1.0421
7,1.67925,1.0263
15,1.68129,1.0263
19,1.68333,1.0263
1,1.68401,1.0263
8,1.69014,1.0263
14,1.69423,1.0263
6,1.70104,1.0243
2,1.70785,1.0243
13,1.72487,1.0211
12,1.74734,1.0211
17,1.75007,1.021
18,1.75211,1.0206
10,1.75756,1.0092
16,1.79637,1.0065
5,1.92167,1.0001
4,1.97615,0.9865
3,1.99453,0.9864
0,2.00883,0.9856
9,2.02722,0.9752


==> pgfplot/data/pe/pe_mult_8bit_and_dqn_1221.csv <==
Unnamed: 0,area,delay
11,1.67312,1.0421
7,1.67925,1.0263
15,1.68129,1.0263
19,1.68333,1.0263
1,1.68401,1.0263
8,1.69014,1.0263
14,1.69423,1.0263
6,1.70104,1.0243
2,1.70785,1.0243
13,1.72487,1.0211
12,1.74734,1.0211
17,1.75007,1.021
18,1.75211,1.0206
10,1.75756,1.0092
16,1.79637,1.0065
5,1.92167,1.0001
4,1.97615,0.9865
3,1.99453,0.9864
0,2.00883,0.9856
9,2.02722,0.9752


==> pgfplot/data/pe/pe_mult_8bit_and_sa_0103.csv <==
Unnamed: 0,area,delay
8,1.68401,1.1237
6,1.69014,1.1079
5,1.69219,1.1079
13,1.69423,1.1079
17,1.69491,1.1079
0,1.70104,1.1079
19,1.70512,1.1079
16,1.71193,1.1058
9,1.71874,1.1058
2,1.73577,1.1027
1,1.75824,1.1027
18,1.76096,1.1026
7,1.76845,1.0743
14,1.80727,1.0743
4,1.83723,1.0709
15,1.94074,1.0608
10,1.99521,1.0472
3,2.00338,1.0472
12,2.01768,1.0463
11,2.03607,1.0395


==> pgfplot/data/pe/pe_mult_8bit_booth_a2c_0103.csv <==
Unnamed: 0,area,delay
11,2.02926,1.2512
13,2.03539,1.2353
23,2.03743,1.2353
21,2.03948,1.2353
10,2.04424,1.2353
12,2.04833,1.2353
0,2.05854,1.2333
15,2.06876,1.2333
1,2.08442,1.2272
7,2.10961,1.2272
18,2.11574,1.2036
24,2.11983,1.2036
16,2.1457,1.1907
8,2.20359,1.1888
4,2.20631,1.1758
14,2.26896,1.1735
20,2.2853,1.16
2,2.30709,1.1499
19,2.31526,1.1462
5,2.35612,1.1462
9,2.39698,1.1387
17,2.4678,1.1254
3,2.48142,1.1201
22,2.48755,1.1201
6,2.50185,1.12


==> pgfplot/data/pe/pe_mult_8bit_booth_dqn_0103.csv <==
Unnamed: 0,area,delay
11,2.02926,1.2512
13,2.03539,1.2353
23,2.03743,1.2353
21,2.03948,1.2353
10,2.04424,1.2353
12,2.04833,1.2353
0,2.05854,1.2333
15,2.06876,1.2333
1,2.08442,1.2272
7,2.10961,1.2272
18,2.11574,1.2036
24,2.11983,1.2036
16,2.1457,1.1907
8,2.20359,1.1888
4,2.20631,1.1758
14,2.26896,1.1735
20,2.2853,1.16
2,2.30709,1.1499
19,2.31526,1.1462
5,2.35612,1.1462
9,2.39698,1.1387
17,2.4678,1.1254
3,2.48142,1.1201
22,2.48755,1.1201
6,2.50185,1.12


==> pgfplot/data/pe/pe_mult_8bit_booth_sa_0103.csv <==
Unnamed: 0,area,delay
7,2.05309,1.2123
0,2.05446,1.21
1,2.0565,1.21
11,2.06127,1.21
2,2.0742,1.2046
8,2.08238,1.1953
6,2.0885,1.1861
15,2.09872,1.1783
9,2.10825,1.1781
12,2.13413,1.1773
16,2.33501,1.1697
4,2.3568,1.1654
10,2.36497,1.1616
13,2.40583,1.1592
14,2.44669,1.1468
3,2.5284,1.1378
5,2.54202,1.1325


==> pgfplot/data/pe/pe_mult_8bit_booth_sa_0108.csv <==
,area,delay
0,2.51955,1.1505
1,2.51955,1.1505
2,2.41060,1.1648
3,2.41060,1.1648
4,2.41060,1.1648
5,2.41060,1.1648
6,2.41060,1.1648
7,2.41060,1.1648
8,2.41060,1.1648
9,2.41060,1.1648
10,2.41060,1.1648
11,2.36974,1.1771
12,2.32888,1.1796
13,2.32071,1.1833
14,2.29892,1.1937
15,2.21993,1.2101
16,2.21993,1.2101
17,2.15932,1.2101
18,2.12936,1.2273
19,2.13345,1.2273
20,2.12936,1.2273
21,2.09804,1.2508
22,2.12323,1.2508
23,2.08238,1.2532
24,2.07216,1.2532
25,2.06195,1.2552
26,2.05786,1.2552
27,2.05309,1.2552
28,2.05309,1.2552
29,2.05105,1.2552
30,2.04901,1.2552
31,2.04288,1.2711


==> pgfplot/data/pe/pe_mult__8_wallace.csv <==
Unnamed: 0,area,delay
4,1.75892,1.1347
5,1.76913,1.1188
2,1.79365,1.1168
0,1.88217,1.0901
1,2.07012,1.0794
3,2.13345,1.0436


==> pgfplot/data/pe/pe_mult_booth_ilp_16.csv <==
Unnamed: 0,area,delay
6,6.18107,1.7403
9,6.1872,1.7216
5,6.20286,1.7111
2,6.26892,1.6946
7,6.38468,1.6896
8,6.49908,1.6847
0,6.86408,1.6635
1,7.02751,1.6271
3,7.42519,1.6142
4,7.79699,1.6043


==> pgfplot/data/pe/pe_mult_booth_ilp_8.csv <==
Unnamed: 0,area,delay
4,2.06058,1.3154
8,2.0708,1.2996
3,2.10008,1.2975
1,2.15115,1.2679
6,2.23763,1.2401
7,2.33842,1.2148
5,2.4283,1.2032
0,2.52704,1.1895
2,2.54475,1.1856


==> pgfplot/data/pe/pe_mult_booth_wallace_16.csv <==
Unnamed: 0,area,delay
1,6.50385,1.8543
2,6.50998,1.8356
3,6.52564,1.8251
9,6.59169,1.811
0,6.70746,1.8074
6,6.82186,1.7948
4,7.18685,1.7717
5,7.35028,1.7352
7,7.74796,1.7223
8,8.12521,1.7094
10,8.27503,1.6992


==> pgfplot/data/pe/pe_mult_booth_wallace_8.csv <==
Unnamed: 0,area,delay
7,2.08782,1.3302
8,2.09804,1.3143
2,2.12732,1.3121
6,2.17839,1.2804
5,2.24581,1.279
1,2.26487,1.2505
3,2.36566,1.2254
4,2.45554,1.207
0,2.55428,1.198


==> pgfplot/data/pe_16_ilp.csv <==
,target_delay,area,delay
0,50,739591.0,1.5137
1,100,737956.0,1.5137
2,150,601356.0,1.5685
3,200,600947.0,1.5727
4,250,600947.0,1.5727
5,300,600947.0,1.5727
6,350,600947.0,1.5727
7,400,600947.0,1.5727
8,450,600947.0,1.5727
9,500,600947.0,1.5727
10,550,600947.0,1.5727
11,600,600947.0,1.5727
12,650,600947.0,1.5727
13,700,600947.0,1.5727
14,750,600947.0,1.5727
15,800,600947.0,1.5727
16,850,600947.0,1.5727
17,900,598155.0,1.5727
18,950,589848.0,1.5578
19,1000,587396.0,1.5658
20,1050,578748.0,1.5714
21,1100,575071.0,1.5981
22,1150,574526.0,1.5995
23,1200,574117.0,1.6017
24,1250,574117.0,1.6017


==> pgfplot/data/pe_16_rl_1105_465.csv <==
,target_delay,area,delay
0,10,734484.0,1.4306
1,20,734484.0,1.4306
2,30,734484.0,1.4306
3,40,734484.0,1.4306
4,50,734484.0,1.4306
5,60,734484.0,1.4306
6,70,734484.0,1.4306
7,80,734484.0,1.4306
8,90,734484.0,1.4306
9,100,731011.0,1.4509
10,110,677351.0,1.4588
11,120,677351.0,1.4588
12,130,671971.0,1.4712
13,140,615247.0,1.4854
14,150,598496.0,1.4846
15,160,598087.0,1.4976
16,170,598087.0,1.4976
17,180,598087.0,1.4976
18,190,598087.0,1.4976
19,200,598087.0,1.4976
20,210,598087.0,1.4976
21,220,598087.0,1.4976
22,230,598087.0,1.4976
23,240,598087.0,1.4976
24,250,598087.0,1.4976
25,260,598087.0,1.4976
26,270,598087.0,1.4976
27,280,598087.0,1.4976
28,290,598087.0,1.4976
29,300,598087.0,1.4976
30,310,598087.0,1.4976
31,320,598087.0,1.4976
32,330,598087.0,1.4976
33,340,598087.0,1.4976
34,350,598087.0,1.4976
35,360,598087.0,1.4976
36,370,598087.0,1.4976
37,380,598087.0,1.4976
38,390,598087.0,1.4976
39,400,598087.0,1.4976
40,410,598087.0,1.4976
41,420,598087.0,1.4976
42,430,598087.0,1.4976
43,440,598087.0,1.4976
44,450,598087.0,1.4976
45,460,598087.0,1.4976
46,470,598087.0,1.4976
47,480,598087.0,1.4976
48,490,598087.0,1.4976
49,500,598087.0,1.4976
50,510,598087.0,1.4976
51,520,598087.0,1.4976
52,530,598087.0,1.4976
53,540,598087.0,1.4976
54,550,598087.0,1.4976
55,560,598087.0,1.4976
56,570,598087.0,1.4976
57,580,598087.0,1.4976
58,590,598087.0,1.4976
59,600,598087.0,1.4976
60,610,598087.0,1.4976
61,620,598087.0,1.4976
62,630,598087.0,1.4976
63,640,598087.0,1.4976
64,650,598087.0,1.4976
65,660,598087.0,1.4976
66,670,598087.0,1.4976
67,680,598087.0,1.4976
68,690,598087.0,1.4976
69,700,598087.0,1.4976
70,710,598087.0,1.4976
71,720,598087.0,1.4976
72,730,598087.0,1.4976
73,740,598087.0,1.4976
74,750,598087.0,1.4976
75,760,598087.0,1.4976
76,770,598087.0,1.4976
77,780,598087.0,1.4976
78,790,598087.0,1.4976
79,800,598087.0,1.4976
80,810,598087.0,1.4976
81,820,598087.0,1.4976
82,830,598087.0,1.4976
83,840,598087.0,1.4976
84,850,598087.0,1.4976
85,860,598087.0,1.4976
86,870,598087.0,1.4976
87,880,598087.0,1.4976
88,890,598087.0,1.4976
89,900,595295.0,1.4976
90,910,592299.0,1.4918
91,920,591482.0,1.4918
92,930,588894.0,1.4739
93,940,587873.0,1.4743
94,950,586988.0,1.479
95,960,586102.0,1.4874
96,970,585830.0,1.4761
97,980,585081.0,1.501
98,990,584945.0,1.4932
99,1000,584536.0,1.4919
100,1010,581948.0,1.4919
101,1020,579974.0,1.5031
102,1030,578271.0,1.5081
103,1040,576773.0,1.5039
104,1050,575888.0,1.498
105,1060,575207.0,1.5175
106,1070,573504.0,1.5157
107,1080,572960.0,1.5235
108,1090,572279.0,1.5185
109,1100,572211.0,1.5264
110,1110,572074.0,1.5185
111,1120,572006.0,1.5264
112,1130,571802.0,1.5264
113,1140,571802.0,1.5264
114,1150,571666.0,1.5288
115,1160,571462.0,1.5288
116,1170,571257.0,1.5305
117,1180,571257.0,1.5305
118,1190,571257.0,1.5305
119,1200,571257.0,1.5305
120,1210,571257.0,1.5305
121,1220,571257.0,1.5305
122,1230,571257.0,1.5305
123,1240,571257.0,1.5305
124,1250,571257.0,1.5305
125,1260,571257.0,1.5305
126,1270,571257.0,1.5305
127,1280,571257.0,1.5305
128,1290,571257.0,1.5305
129,1300,571257.0,1.5305
130,1310,571257.0,1.5305
131,1320,571257.0,1.5305
132,1330,571257.0,1.5305
133,1340,571257.0,1.5305
134,1350,571257.0,1.5305
135,1360,571257.0,1.5305
136,1370,571257.0,1.5305
137,1380,571257.0,1.5305
138,1390,571257.0,1.5305
139,1400,571257.0,1.5305
140,1410,571257.0,1.5305
141,1420,571257.0,1.5305
142,1430,571257.0,1.5305
143,1440,571257.0,1.5305
144,1450,571257.0,1.5305
145,1460,571257.0,1.5305
146,1470,571257.0,1.5305
147,1480,571257.0,1.5305
148,1490,571257.0,1.5305
149,1500,571257.0,1.5305


==> pgfplot/data/pe_16_rl_train_with_pe_1104.csv <==
,target_delay,area,delay
0,10,734279.0,1.4453
1,20,734279.0,1.4453
2,30,734279.0,1.4453
3,40,734279.0,1.4453
4,50,734279.0,1.4453
5,60,734279.0,1.4453
6,70,734279.0,1.4453
7,80,734279.0,1.4453
8,90,734279.0,1.4453
9,100,731011.0,1.4509
10,110,674899.0,1.4593
11,120,674899.0,1.4593
12,130,669520.0,1.473
13,140,611911.0,1.4908
14,150,596317.0,1.5008
15,160,595908.0,1.503
16,170,595908.0,1.503
17,180,595908.0,1.503
18,190,595908.0,1.503
19,200,595908.0,1.503
20,210,595908.0,1.503
21,220,595908.0,1.503
22,230,595908.0,1.503
23,240,595908.0,1.503
24,250,595908.0,1.503
25,260,595908.0,1.503
26,270,595908.0,1.503
27,280,595908.0,1.503
28,290,595908.0,1.503
29,300,595908.0,1.503
30,310,595908.0,1.503
31,320,595908.0,1.503
32,330,595908.0,1.503
33,340,595908.0,1.503
34,350,595908.0,1.503
35,360,595908.0,1.503
36,370,595908.0,1.503
37,380,595908.0,1.503
38,390,595908.0,1.503
39,400,595908.0,1.503
40,410,595908.0,1.503
41,420,595908.0,1.503
42,430,595908.0,1.503
43,440,595908.0,1.503
44,450,595908.0,1.503
45,460,595908.0,1.503
46,470,595908.0,1.503
47,480,595908.0,1.503
48,490,595908.0,1.503
49,500,595908.0,1.503
50,510,595908.0,1.503
51,520,595908.0,1.503
52,530,595908.0,1.503
53,540,595908.0,1.503
54,550,595908.0,1.503
55,560,595908.0,1.503
56,570,595908.0,1.503
57,580,595908.0,1.503
58,590,595908.0,1.503
59,600,595908.0,1.503
60,610,595908.0,1.503
61,620,595908.0,1.503
62,630,595908.0,1.503
63,640,595908.0,1.503
64,650,595908.0,1.503
65,660,595908.0,1.503
66,670,595908.0,1.503
67,680,595908.0,1.503
68,690,595908.0,1.503
69,700,595908.0,1.503
70,710,595908.0,1.503
71,720,595908.0,1.503
72,730,595908.0,1.503
73,740,595908.0,1.503
74,750,595908.0,1.503
75,760,595908.0,1.503
76,770,595908.0,1.503
77,780,595908.0,1.503
78,790,595908.0,1.503
79,800,595908.0,1.503
80,810,595908.0,1.503
81,820,595908.0,1.503
82,830,595908.0,1.503
83,840,595908.0,1.503
84,850,595908.0,1.503
85,860,595908.0,1.503
86,870,595908.0,1.503
87,880,595908.0,1.503
88,890,595908.0,1.503
89,900,593116.0,1.4976
90,910,590120.0,1.4918
91,920,589303.0,1.4918
92,930,586715.0,1.4894
93,940,585694.0,1.491
94,950,584808.0,1.4976
95,960,583923.0,1.5048
96,970,583651.0,1.4947
97,980,582902.0,1.5184
98,990,582766.0,1.511
99,1000,582357.0,1.511
100,1010,579769.0,1.511
101,1020,577795.0,1.5204
102,1030,576092.0,1.5241
103,1040,574594.0,1.5044
104,1050,573709.0,1.4987
105,1060,573028.0,1.518
106,1070,571325.0,1.5157
107,1080,570781.0,1.5276
108,1090,570100.0,1.5185
109,1100,570032.0,1.5264
110,1110,569895.0,1.5185
111,1120,569827.0,1.5264
112,1130,569623.0,1.5264
113,1140,569623.0,1.5264
114,1150,569487.0,1.5288
115,1160,569283.0,1.5288
116,1170,569078.0,1.5305
117,1180,569078.0,1.5305
118,1190,569078.0,1.5305
119,1200,569078.0,1.5305
120,1210,569078.0,1.5305
121,1220,569078.0,1.5305
122,1230,569078.0,1.5305
123,1240,569078.0,1.5305
124,1250,569078.0,1.5305
125,1260,569078.0,1.5305
126,1270,569078.0,1.5305
127,1280,569078.0,1.5305
128,1290,569078.0,1.5305
129,1300,569078.0,1.5305
130,1310,569078.0,1.5305
131,1320,569078.0,1.5305
132,1330,569078.0,1.5305
133,1340,569078.0,1.5305
134,1350,569078.0,1.5305
135,1360,569078.0,1.5305
136,1370,569078.0,1.5305
137,1380,569078.0,1.5305
138,1390,569078.0,1.5305
139,1400,569078.0,1.5305
140,1410,569078.0,1.5305
141,1420,569078.0,1.5305
142,1430,569078.0,1.5305
143,1440,569078.0,1.5305
144,1450,569078.0,1.5305
145,1460,569078.0,1.5305
146,1470,569078.0,1.5305
147,1480,569078.0,1.5305
148,1490,569078.0,1.5305
149,1500,569078.0,1.5305


==> pgfplot/data/pe_16_sa.csv <==
,target_delay,area,delay
0,10,741361.0,1.5398
1,20,741361.0,1.5398
2,30,741361.0,1.5398
3,40,741361.0,1.5398
4,50,741361.0,1.5398
5,60,741361.0,1.5398
6,70,741361.0,1.5398
7,80,741361.0,1.5398
8,90,741361.0,1.5398
9,100,740135.0,1.5398
10,110,684024.0,1.5477
11,120,684024.0,1.5477
12,130,678645.0,1.5619
13,140,618584.0,1.588
14,150,602990.0,1.5882
15,160,602582.0,1.6003
16,170,602582.0,1.6003
17,180,602582.0,1.6003
18,190,602582.0,1.6003
19,200,602582.0,1.6003
20,210,602582.0,1.6003
21,220,602582.0,1.6003
22,230,602582.0,1.6003
23,240,602582.0,1.6003
24,250,602582.0,1.6003
25,260,602582.0,1.6003
26,270,602582.0,1.6003
27,280,602582.0,1.6003
28,290,602582.0,1.6003
29,300,602582.0,1.6003
30,310,602582.0,1.6003
31,320,602582.0,1.6003
32,330,602582.0,1.6003
33,340,602582.0,1.6003
34,350,602582.0,1.6003
35,360,602582.0,1.6003
36,370,602582.0,1.6003
37,380,602582.0,1.6003
38,390,602582.0,1.6003
39,400,602582.0,1.6003
40,410,602582.0,1.6003
41,420,602582.0,1.6003
42,430,602582.0,1.6003
43,440,602582.0,1.6003
44,450,602582.0,1.6003
45,460,602582.0,1.6003
46,470,602582.0,1.6003
47,480,602582.0,1.6003
48,490,602582.0,1.6003
49,500,602582.0,1.6003
50,510,602582.0,1.6003
51,520,602582.0,1.6003
52,530,602582.0,1.6003
53,540,602582.0,1.6003
54,550,602582.0,1.6003
55,560,602582.0,1.6003
56,570,602582.0,1.6003
57,580,602582.0,1.6003
58,590,602582.0,1.6003
59,600,602582.0,1.6003
60,610,602582.0,1.6003
61,620,602582.0,1.6003
62,630,602582.0,1.6003
63,640,602582.0,1.6003
64,650,602582.0,1.6003
65,660,602582.0,1.6003
66,670,602582.0,1.6003
67,680,602582.0,1.6003
68,690,602582.0,1.6003
69,700,602582.0,1.6003
70,710,602582.0,1.6003
71,720,602582.0,1.6003
72,730,602582.0,1.6003
73,740,602582.0,1.6003
74,750,602582.0,1.6003
75,760,602582.0,1.6003
76,770,602582.0,1.6003
77,780,602582.0,1.6003
78,790,602582.0,1.6003
79,800,602582.0,1.6003
80,810,602582.0,1.6003
81,820,602582.0,1.6003
82,830,602582.0,1.6003
83,840,602582.0,1.6003
84,850,602582.0,1.6003
85,860,602582.0,1.6003
86,870,602582.0,1.6003
87,880,602582.0,1.6003
88,890,602582.0,1.6003
89,900,599790.0,1.5867
90,910,596793.0,1.5832
91,920,595976.0,1.5815
92,930,593389.0,1.5866
93,940,592367.0,1.5882
94,950,591482.0,1.5948
95,960,590597.0,1.602
96,970,590324.0,1.5919
97,980,589575.0,1.6156
98,990,589439.0,1.6082
99,1000,589030.0,1.6082
100,1010,586443.0,1.6082
101,1020,584468.0,1.6176
102,1030,582766.0,1.6213
103,1040,581267.0,1.6016
104,1050,580382.0,1.5959
105,1060,579701.0,1.6152
106,1070,577999.0,1.6105
107,1080,577454.0,1.6248
108,1090,576773.0,1.6153
109,1100,576705.0,1.6173
110,1110,576569.0,1.6153
111,1120,576501.0,1.6173
112,1130,576296.0,1.6173
113,1140,576296.0,1.6173
114,1150,576160.0,1.6196
115,1160,575956.0,1.6196
116,1170,575752.0,1.6216
117,1180,575752.0,1.6216
118,1190,575752.0,1.6216
119,1200,575752.0,1.6216


==> pgfplot/data/pe_16_wallace.csv <==
,target_delay,area,delay
0,50,775001.0,1.5809
1,100,764378.0,1.6037
2,150,628322.0,1.6419
3,200,627913.0,1.6549
4,250,627913.0,1.6549
5,300,627913.0,1.6549
6,350,627913.0,1.6549
7,400,627913.0,1.6549
8,450,627913.0,1.6549
9,500,627913.0,1.6549
10,550,627913.0,1.6549
11,600,627913.0,1.6549
12,650,627913.0,1.6549
13,700,627913.0,1.6549
14,750,627913.0,1.6549
15,800,627913.0,1.6549
16,850,627913.0,1.6549
17,900,625121.0,1.6549
18,950,616814.0,1.6316
19,1000,614362.0,1.64
20,1050,605714.0,1.6407
21,1100,602037.0,1.6672
22,1150,601492.0,1.6693


==> pgfplot/data/pe_8_ilp.csv <==
,target_delay,area,delay
0,50,205378.0,1.0395
1,100,201700.0,1.0472
2,150,185357.0,1.0709
3,200,185357.0,1.0709
4,250,185357.0,1.0709
5,300,185357.0,1.0709
6,350,185357.0,1.0709
7,400,185357.0,1.0709
8,450,185357.0,1.0709
9,500,182361.0,1.0743
10,550,178139.0,1.1186
11,600,173509.0,1.1058
12,650,171057.0,1.1079
13,700,170036.0,1.1237


==> pgfplot/data/pe_8_rl_1104.csv <==
,target_delay,area,delay
0,25,200951.0,0.9752
1,50,200951.0,0.9752
2,75,200951.0,0.9752
3,100,196253.0,0.9865
4,125,190805.0,1.0001
5,150,181272.0,1.0093
6,175,181272.0,1.0093
7,200,181272.0,1.0093
8,225,181272.0,1.0093
9,250,181272.0,1.0093
10,275,181272.0,1.0093
11,300,181272.0,1.0093
12,325,181272.0,1.0093
13,350,181272.0,1.0093
14,375,181272.0,1.0093
15,400,181272.0,1.0093
16,425,181272.0,1.0093
17,450,181272.0,1.0093
18,475,181272.0,1.0093
19,500,178275.0,1.0065
20,525,175211.0,1.0094
21,550,174053.0,1.0344
22,575,173372.0,1.0211
23,600,169423.0,1.0243
24,625,167857.0,1.0263
25,650,166971.0,1.0263
26,675,166290.0,1.0429
27,700,165950.0,1.0421
28,725,165950.0,1.0421
29,750,165950.0,1.0421
30,775,165950.0,1.0421
31,800,165950.0,1.0421


==> pgfplot/data/pe_8_rl_train_with_pe_1104.csv <==
,target_delay,area,delay
0,10,202722.0,0.9752
1,20,202722.0,0.9752
2,30,202722.0,0.9752
3,40,202722.0,0.9752
4,50,202722.0,0.9752
5,60,202722.0,0.9752
6,70,202722.0,0.9752
7,80,200883.0,0.9856
8,90,199453.0,0.9864
9,100,197615.0,0.9865
10,110,192167.0,1.0001
11,120,192167.0,1.0001
12,130,192167.0,1.0001
13,140,182633.0,1.0093
14,150,182633.0,1.0093
15,160,182633.0,1.0093
16,170,182633.0,1.0093
17,180,182633.0,1.0093
18,190,182633.0,1.0093
19,200,182633.0,1.0093
20,210,182633.0,1.0093
21,220,182633.0,1.0093
22,230,182633.0,1.0093
23,240,182633.0,1.0093
24,250,182633.0,1.0093
25,260,182633.0,1.0093
26,270,182633.0,1.0093
27,280,182633.0,1.0093
28,290,182633.0,1.0093
29,300,182633.0,1.0093
30,310,182633.0,1.0093
31,320,182633.0,1.0093
32,330,182633.0,1.0093
33,340,182633.0,1.0093
34,350,182633.0,1.0093
35,360,182633.0,1.0093
36,370,182633.0,1.0093
37,380,182633.0,1.0093
38,390,182633.0,1.0093
39,400,182633.0,1.0093
40,410,182633.0,1.0093
41,420,182633.0,1.0093
42,430,182633.0,1.0093
43,440,182633.0,1.0093
44,450,182633.0,1.0093
45,460,182633.0,1.0093
46,470,182633.0,1.0093
47,480,182633.0,1.0093
48,490,182633.0,1.0093
49,500,179637.0,1.0065
50,510,177390.0,1.0094
51,520,176573.0,1.0094
52,530,176096.0,1.0095
53,540,175756.0,1.0092
54,550,175415.0,1.0344
55,560,175211.0,1.0206
56,570,175007.0,1.021
57,580,174734.0,1.0211
58,590,172487.0,1.0211
59,600,170785.0,1.0243
60,610,170104.0,1.0243
61,620,169423.0,1.0263
62,630,169014.0,1.0263
63,640,168401.0,1.0263
64,650,168333.0,1.0263
65,660,168129.0,1.0263
66,670,167925.0,1.0263
67,680,167652.0,1.0429
68,690,167448.0,1.0429
69,700,167312.0,1.0421
70,710,167312.0,1.0421
71,720,167312.0,1.0421
72,730,167312.0,1.0421
73,740,167312.0,1.0421
74,750,167312.0,1.0421
75,760,167312.0,1.0421
76,770,167312.0,1.0421
77,780,167312.0,1.0421
78,790,167312.0,1.0421
79,800,167312.0,1.0421


==> pgfplot/data/pe_8_sa.csv <==
,target_delay,area,delay
0,10,208033.0,1.0059
1,20,208033.0,1.0059
2,30,208033.0,1.0059
3,40,208033.0,1.0059
4,50,208033.0,1.0059
5,60,208033.0,1.0059
6,70,208033.0,1.0059
7,80,206195.0,1.0163
8,90,204765.0,1.0171
9,100,202926.0,1.0171
10,110,197478.0,1.0308
11,120,197478.0,1.0308
12,130,197478.0,1.0308
13,140,187128.0,1.04
14,150,187128.0,1.04
15,160,187128.0,1.04
16,170,187128.0,1.04
17,180,187128.0,1.04
18,190,187128.0,1.04
19,200,187128.0,1.04
20,210,187128.0,1.04
21,220,187128.0,1.04
22,230,187128.0,1.04
23,240,187128.0,1.04
24,250,187128.0,1.04
25,260,187128.0,1.04
26,270,187128.0,1.04
27,280,187128.0,1.04
28,290,187128.0,1.04
29,300,187128.0,1.04
30,310,187128.0,1.04
31,320,187128.0,1.04
32,330,187128.0,1.04
33,340,187128.0,1.04
34,350,187128.0,1.04
35,360,187128.0,1.04
36,370,187128.0,1.04
37,380,187128.0,1.04
38,390,187128.0,1.04
39,400,187128.0,1.04
40,410,187128.0,1.04
41,420,187128.0,1.04
42,430,187128.0,1.04
43,440,187128.0,1.04
44,450,187128.0,1.04
45,460,187128.0,1.04
46,470,187128.0,1.04
47,480,187128.0,1.04
48,490,187128.0,1.04
49,500,184132.0,1.0471
50,510,181884.0,1.0493
51,520,181067.0,1.0505
52,530,180591.0,1.0506
53,540,180250.0,1.0552
54,550,179910.0,1.0592
55,560,179705.0,1.0694
56,570,179501.0,1.0797
57,580,179229.0,1.0797
58,590,176982.0,1.0799
59,600,175279.0,1.0831
60,610,174598.0,1.0831
61,620,173917.0,1.0851
62,630,173509.0,1.0851
63,640,172896.0,1.0851
64,650,172828.0,1.0851
65,660,172623.0,1.0851
66,670,172419.0,1.0851
67,680,172147.0,1.1018
68,690,171942.0,1.1018
69,700,171806.0,1.101
70,710,171806.0,1.101
71,720,171806.0,1.101
72,730,171806.0,1.101
73,740,171806.0,1.101
74,750,171806.0,1.101
75,760,171806.0,1.101
76,770,171806.0,1.101
77,780,171806.0,1.101
78,790,171806.0,1.101
79,800,171806.0,1.101
80,810,171806.0,1.101
81,820,171806.0,1.101
82,830,171806.0,1.101
83,840,171806.0,1.101
84,850,171806.0,1.101
85,860,171806.0,1.101
86,870,171806.0,1.101
87,880,171806.0,1.101
88,890,171806.0,1.101
89,900,171806.0,1.101
90,910,171806.0,1.101
91,920,171806.0,1.101
92,930,171806.0,1.101
93,940,171806.0,1.101
94,950,171806.0,1.101
95,960,171806.0,1.101
96,970,171806.0,1.101
97,980,171806.0,1.101
98,990,171806.0,1.101
99,1000,171806.0,1.101
100,1010,171806.0,1.101
101,1020,171806.0,1.101
102,1030,171806.0,1.101
103,1040,171806.0,1.101
104,1050,171806.0,1.101
105,1060,171806.0,1.101
106,1070,171806.0,1.101
107,1080,171806.0,1.101
108,1090,171806.0,1.101
109,1100,171806.0,1.101
110,1110,171806.0,1.101
111,1120,171806.0,1.101
112,1130,171806.0,1.101
113,1140,171806.0,1.101
114,1150,171806.0,1.101
115,1160,171806.0,1.101
116,1170,171806.0,1.101
117,1180,171806.0,1.101
118,1190,171806.0,1.101
119,1200,171806.0,1.101


==> pgfplot/data/pe_8_wallace.csv <==
,target_delay,area,delay
0,50,213345.0,1.0436
1,100,207012.0,1.0794
2,150,191214.0,1.1017
3,200,191214.0,1.1017
4,250,191214.0,1.1017
5,300,191214.0,1.1017
6,350,191214.0,1.1017
7,400,191214.0,1.1017
8,450,191214.0,1.1017
9,500,188217.0,1.0901
10,550,183995.0,1.1343
11,600,179365.0,1.1168
12,650,176913.0,1.1188
13,700,175892.0,1.1347


==> pgfplot/data/pe_booth_16_sa.csv <==
,target_delay,area,delay
0,10,824847.0,1.6767
1,20,824847.0,1.6767
2,30,824847.0,1.6767
3,40,824847.0,1.6767
4,50,824847.0,1.6767
5,60,824847.0,1.6767
6,70,824847.0,1.6767
7,80,824847.0,1.6767
8,90,824847.0,1.6767
9,100,812930.0,1.6976
10,110,811909.0,1.6976
11,120,809185.0,1.7029
12,130,809117.0,1.7029
13,140,774320.0,1.7067
14,150,773571.0,1.7067
15,160,773571.0,1.7067
16,170,773571.0,1.7067
17,180,773571.0,1.7067
18,190,773571.0,1.7067
19,200,773571.0,1.7067
20,210,773571.0,1.7067
21,220,773571.0,1.7067
22,230,748511.0,1.7062
23,240,738161.0,1.7129
24,250,733802.0,1.7196
25,260,728355.0,1.7257
26,270,727810.0,1.7268
27,280,722907.0,1.7392
28,290,720728.0,1.746
29,300,717459.0,1.7559
30,310,717459.0,1.7559
31,320,709288.0,1.7617
32,330,716370.0,1.7636
33,340,708198.0,1.7559
34,350,680960.0,1.7774
35,360,680960.0,1.7774
36,370,680960.0,1.7774
37,380,680960.0,1.7774
38,390,680960.0,1.7774
39,400,680960.0,1.7774
40,410,680960.0,1.7774
41,420,680960.0,1.7774
42,430,680960.0,1.7774
43,440,680960.0,1.7774
44,450,680960.0,1.7774
45,460,680960.0,1.7774
46,470,680960.0,1.7774
47,480,680960.0,1.7774
48,490,680960.0,1.7774
49,500,680960.0,1.7774
50,510,680960.0,1.7774
51,520,680960.0,1.7774
52,530,680960.0,1.7774
53,540,680960.0,1.7774
54,550,680960.0,1.7774
55,560,680960.0,1.7774
56,570,680960.0,1.7774
57,580,680960.0,1.7774
58,590,680960.0,1.7774
59,600,680960.0,1.7774
60,610,680960.0,1.7774
61,620,680960.0,1.7774
62,630,680960.0,1.7774
63,640,680960.0,1.7774
64,650,680960.0,1.7774
65,660,680960.0,1.7774
66,670,680960.0,1.7774
67,680,680960.0,1.7774
68,690,680960.0,1.7774
69,700,680960.0,1.7774
70,710,680960.0,1.7774
71,720,680960.0,1.7774
72,730,680960.0,1.7774
73,740,680960.0,1.7774
74,750,680960.0,1.7774
75,760,680960.0,1.7774
76,770,680960.0,1.7774
77,780,680960.0,1.7774
78,790,680960.0,1.7774
79,800,680960.0,1.7774
80,810,680960.0,1.7774
81,820,680960.0,1.7774
82,830,680960.0,1.7774
83,840,680960.0,1.7774
84,850,680960.0,1.7774
85,860,680960.0,1.7774
86,870,680960.0,1.7774
87,880,680960.0,1.7774
88,890,680960.0,1.7774
89,900,680960.0,1.7774
90,910,679121.0,1.7843
91,920,675240.0,1.7831
92,930,674899.0,1.8079
93,940,671631.0,1.7649
94,950,669520.0,1.7726
95,960,668703.0,1.7738
96,970,664753.0,1.7874
97,980,660736.0,1.7782
98,990,658761.0,1.7888
99,1000,657944.0,1.7804
100,1010,656582.0,1.7847
101,1020,654743.0,1.7665
102,1030,654266.0,1.7812
103,1040,652292.0,1.8032
104,1050,651338.0,1.7882
105,1060,651270.0,1.8133
106,1070,650385.0,1.7978
107,1080,650317.0,1.8081
108,1090,650044.0,1.8001
109,1100,649772.0,1.7986
110,1110,649704.0,1.8033
111,1120,649568.0,1.8055
112,1130,649568.0,1.8055
113,1140,649159.0,1.8174
114,1150,649159.0,1.8174
115,1160,649159.0,1.8174
116,1170,649159.0,1.8174
117,1180,649159.0,1.8174
118,1190,649159.0,1.8174
119,1200,649159.0,1.8174


==> pgfplot/data/pe_booth_8_rl_1112.csv <==
,target_delay,area,delay
0,10,250934.0,1.1282
1,20,250934.0,1.1282
2,30,250934.0,1.1282
3,40,250934.0,1.1282
4,50,250934.0,1.1282
5,60,250934.0,1.1282
6,70,250934.0,1.1282
7,80,250185.0,1.12
8,90,250185.0,1.12
9,100,248755.0,1.1201
10,110,248142.0,1.1201
11,120,246780.0,1.1254
12,130,246780.0,1.1254
13,140,239698.0,1.1387
14,150,239698.0,1.1387
15,160,239698.0,1.1387
16,170,239698.0,1.1387
17,180,239698.0,1.1387
18,190,239698.0,1.1387
19,200,239698.0,1.1387
20,210,239698.0,1.1387
21,220,239698.0,1.1387
22,230,235612.0,1.1462
23,240,231526.0,1.1462
24,250,230709.0,1.1499
25,260,230709.0,1.156
26,270,228530.0,1.16
27,280,228530.0,1.1735
28,290,226896.0,1.1735
29,300,220631.0,1.1758
30,310,220631.0,1.1758
31,320,220359.0,1.1888
32,330,220359.0,1.1888
33,340,220086.0,1.2097
34,350,218724.0,1.2059
35,360,218724.0,1.2059
36,370,218724.0,1.2059
37,380,218724.0,1.2059
38,390,218724.0,1.2059
39,400,218724.0,1.2059
40,410,218724.0,1.2059
41,420,218724.0,1.2059
42,430,218724.0,1.2059
43,440,218724.0,1.2059
44,450,218724.0,1.2059
45,460,218724.0,1.2059
46,470,218724.0,1.2059
47,480,218724.0,1.2059
48,490,218724.0,1.2059
49,500,218724.0,1.2059
50,510,218724.0,1.2059
51,520,216681.0,1.1962
52,530,214570.0,1.1907
53,540,212664.0,1.2104
54,550,211983.0,1.2036
55,560,211574.0,1.2036
56,570,211574.0,1.2036
57,580,210961.0,1.2272
58,590,208442.0,1.2272
59,600,206876.0,1.2333
60,610,205854.0,1.2333
61,620,204833.0,1.2353
62,630,204424.0,1.2353
63,640,203948.0,1.2353
64,650,203948.0,1.2353
65,660,203743.0,1.2353
66,670,203539.0,1.2353
67,680,203267.0,1.2519
68,690,203062.0,1.2519
69,700,202926.0,1.2512
70,710,202926.0,1.2512
71,720,202926.0,1.2512
72,730,202926.0,1.2512
73,740,202926.0,1.2512
74,750,202926.0,1.2512
75,760,202926.0,1.2512
76,770,202926.0,1.2512
77,780,202926.0,1.2512
78,790,202926.0,1.2512
79,800,202926.0,1.2512
80,810,202926.0,1.2512
81,820,202926.0,1.2512
82,830,202926.0,1.2512
83,840,202926.0,1.2512
84,850,202926.0,1.2512
85,860,202926.0,1.2512
86,870,202926.0,1.2512
87,880,202926.0,1.2512
88,890,202926.0,1.2512
89,900,202926.0,1.2512
90,910,202926.0,1.2512
91,920,202926.0,1.2512
92,930,202926.0,1.2512
93,940,202926.0,1.2512
94,950,202926.0,1.2512
95,960,202926.0,1.2512
96,970,202926.0,1.2512
97,980,202926.0,1.2512
98,990,202926.0,1.2512
99,1000,202926.0,1.2512
100,1010,202926.0,1.2512
101,1020,202926.0,1.2512
102,1030,202926.0,1.2512
103,1040,202926.0,1.2512
104,1050,202926.0,1.2512
105,1060,202926.0,1.2512
106,1070,202926.0,1.2512
107,1080,202926.0,1.2512
108,1090,202926.0,1.2512
109,1100,202926.0,1.2512
110,1110,202926.0,1.2512
111,1120,202926.0,1.2512
112,1130,202926.0,1.2512
113,1140,202926.0,1.2512
114,1150,202926.0,1.2512
115,1160,202926.0,1.2512
116,1170,202926.0,1.2512
117,1180,202926.0,1.2512
118,1190,202926.0,1.2512
119,1200,202926.0,1.2512


==> pgfplot/data/pe_booth_8_sa.csv <==
,target_delay,area,delay
0,10,257130.0,1.1587
1,20,257130.0,1.1587
2,30,257130.0,1.1587
3,40,257130.0,1.1587
4,50,257130.0,1.1587
5,60,257130.0,1.1587
6,70,257130.0,1.1587
7,80,256381.0,1.1505
8,90,256381.0,1.1505
9,100,255564.0,1.1505
10,110,254951.0,1.1504
11,120,253589.0,1.1557
12,130,253589.0,1.1557
13,140,245146.0,1.1648
14,150,245146.0,1.1648
15,160,245146.0,1.1648
16,170,245146.0,1.1648
17,180,245146.0,1.1648
18,190,245146.0,1.1648
19,200,245146.0,1.1648
20,210,245146.0,1.1648
21,220,245146.0,1.1648
22,230,241060.0,1.1771
23,240,236974.0,1.1796
24,250,236157.0,1.1833
25,260,236157.0,1.1895
26,270,233978.0,1.1937
27,280,233978.0,1.1877
28,290,232344.0,1.2106
29,300,226079.0,1.2101
30,310,226079.0,1.2101
31,320,225806.0,1.2101
32,330,225806.0,1.2101
33,340,225534.0,1.2108
34,350,224172.0,1.2101
35,360,224172.0,1.2101
36,370,224172.0,1.2101
37,380,224172.0,1.2101
38,390,224172.0,1.2101
39,400,224172.0,1.2101
40,410,224172.0,1.2101
41,420,224172.0,1.2101
42,430,224172.0,1.2101
43,440,224172.0,1.2101
44,450,224172.0,1.2101
45,460,224172.0,1.2101
46,470,224172.0,1.2101
47,480,224172.0,1.2101
48,490,224172.0,1.2101
49,500,224172.0,1.2101
50,510,224172.0,1.2101
51,520,222129.0,1.2101
52,530,220018.0,1.2113
53,540,218112.0,1.2167
54,550,217431.0,1.2208
55,560,217022.0,1.2208
56,570,217022.0,1.2208
57,580,216409.0,1.2328
58,590,213890.0,1.2328
59,600,212323.0,1.2525
60,610,211302.0,1.2527
61,620,210280.0,1.2547
62,630,209872.0,1.2547
63,640,209395.0,1.2547
64,650,209395.0,1.2547
65,660,209191.0,1.2547
66,670,208987.0,1.248
67,680,208714.0,1.2713
68,690,208510.0,1.2713
69,700,208374.0,1.2706
70,710,208374.0,1.2706
71,720,208374.0,1.2706
72,730,208374.0,1.2706
73,740,208374.0,1.2706
74,750,208374.0,1.2706
75,760,208374.0,1.2706
76,770,208374.0,1.2706
77,780,208374.0,1.2706
78,790,208374.0,1.2706
79,800,208374.0,1.2706
80,810,208374.0,1.2706
81,820,208374.0,1.2706
82,830,208374.0,1.2706
83,840,208374.0,1.2706
84,850,208374.0,1.2706
85,860,208374.0,1.2706
86,870,208374.0,1.2706
87,880,208374.0,1.2706
88,890,208374.0,1.2706
89,900,208374.0,1.2706
90,910,208374.0,1.2706
91,920,208374.0,1.2706
92,930,208374.0,1.2706
93,940,208374.0,1.2706
94,950,208374.0,1.2706
95,960,208374.0,1.2706
96,970,208374.0,1.2706
97,980,208374.0,1.2706
98,990,208374.0,1.2706
99,1000,208374.0,1.2706
100,1010,208374.0,1.2706
101,1020,208374.0,1.2706
102,1030,208374.0,1.2706
103,1040,208374.0,1.2706
104,1050,208374.0,1.2706
105,1060,208374.0,1.2706
106,1070,208374.0,1.2706
107,1080,208374.0,1.2706
108,1090,208374.0,1.2706
109,1100,208374.0,1.2706
110,1110,208374.0,1.2706
111,1120,208374.0,1.2706
112,1130,208374.0,1.2706
113,1140,208374.0,1.2706
114,1150,208374.0,1.2706
115,1160,208374.0,1.2706
116,1170,208374.0,1.2706
117,1180,208374.0,1.2706
118,1190,208374.0,1.2706
119,1200,208374.0,1.2706


==> pgfplot/data/pe_booth_ilp_16.csv <==
,target_delay,area,delay
0,50,785896.0,1.6085
1,100,779699.0,1.6043
2,150,742519.0,1.6142
3,200,742519.0,1.6142
4,250,702751.0,1.6271
5,300,686408.0,1.6635
6,350,649908.0,1.6847
7,400,649908.0,1.6847
8,450,649908.0,1.6847
9,500,649908.0,1.6847
10,550,649908.0,1.6847
11,600,649908.0,1.6847
12,650,649908.0,1.6847
13,700,649908.0,1.6847
14,750,649908.0,1.6847
15,800,649908.0,1.6847
16,850,649908.0,1.6847
17,900,649908.0,1.6847
18,950,638468.0,1.6896
19,1000,626892.0,1.6946
20,1050,620286.0,1.7111
21,1100,618720.0,1.7216
22,1150,618107.0,1.7403
23,1200,618107.0,1.7403
24,1250,618107.0,1.7403
25,1300,618107.0,1.7403
26,1350,618107.0,1.7403
27,1400,618107.0,1.7403
28,1450,618107.0,1.7403
29,1500,618107.0,1.7403
30,1550,618107.0,1.7403
31,1600,618107.0,1.7403
32,1650,618107.0,1.7403
33,1700,618107.0,1.7403
34,1750,618107.0,1.7403
35,1800,618107.0,1.7403
36,1850,618107.0,1.7403
37,1900,618107.0,1.7403
38,1950,618107.0,1.7403
39,2000,618107.0,1.7403


==> pgfplot/data/pe_booth_ilp_8.csv <==
,target_delay,area,delay
0,50,254475.0,1.1856
1,100,252704.0,1.1895
2,150,242830.0,1.2032
3,200,242830.0,1.2032
4,250,233842.0,1.2148
5,300,223763.0,1.2401
6,350,221857.0,1.2703
7,400,221857.0,1.2703
8,450,221857.0,1.2703
9,500,221857.0,1.2703
10,550,215115.0,1.2679
11,600,210008.0,1.2975
12,650,207080.0,1.2996
13,700,206058.0,1.3154
14,750,206058.0,1.3154
15,800,206058.0,1.3154
16,850,206058.0,1.3154
17,900,206058.0,1.3154
18,950,206058.0,1.3154
19,1000,206058.0,1.3154
20,1050,206058.0,1.3154
21,1100,206058.0,1.3154
22,1150,206058.0,1.3154


==> pgfplot/data/pe_booth_wallace_16.csv <==
,target_delay,area,delay
0,50,827503.0,1.6992
1,100,812521.0,1.7094
2,150,774796.0,1.7223
3,200,774796.0,1.7223
4,250,735028.0,1.7352
5,300,718685.0,1.7717
6,350,682186.0,1.7948
7,400,682186.0,1.7948
8,450,682186.0,1.7948
9,500,682186.0,1.7948
10,550,682186.0,1.7948
11,600,682186.0,1.7948
12,650,682186.0,1.7948
13,700,682186.0,1.7948
14,750,682186.0,1.7948
15,800,682186.0,1.7948
16,850,682186.0,1.7948
17,900,682186.0,1.7948
18,950,670746.0,1.8074
19,1000,659169.0,1.811
20,1050,652564.0,1.8251
21,1100,650998.0,1.8356
22,1150,650385.0,1.8543
23,1200,650385.0,1.8543
24,1250,650385.0,1.8543
25,1300,650385.0,1.8543
26,1350,650385.0,1.8543
27,1400,650385.0,1.8543
28,1450,650385.0,1.8543
29,1500,650385.0,1.8543
30,1550,650385.0,1.8543
31,1600,650385.0,1.8543
32,1650,650385.0,1.8543
33,1700,650385.0,1.8543
34,1750,650385.0,1.8543
35,1800,650385.0,1.8543
36,1850,650385.0,1.8543
37,1900,650385.0,1.8543
38,1950,650385.0,1.8543
39,2000,650385.0,1.8543


==> pgfplot/data/pe_booth_wallace_8.csv <==
,target_delay,area,delay
0,50,258016.0,1.1988
1,100,255428.0,1.198
2,150,245554.0,1.207
3,200,245554.0,1.207
4,250,236566.0,1.2254
5,300,226487.0,1.2505
6,350,224581.0,1.279
7,400,224581.0,1.279
8,450,224581.0,1.279
9,500,224581.0,1.279
10,550,217839.0,1.2804
11,600,212732.0,1.3121
12,650,209804.0,1.3143
13,700,208782.0,1.3302
14,750,208782.0,1.3302
15,800,208782.0,1.3302
16,850,208782.0,1.3302
17,900,208782.0,1.3302
18,950,208782.0,1.3302
19,1000,208782.0,1.3302
20,1050,208782.0,1.3302
21,1100,208782.0,1.3302
22,1150,208782.0,1.3302


==> pgfplot/data/pe_new/pe_mac_16bit_and_a2c_new.csv <==
Unnamed: 0,area,delay
0,7.58385,1.2487
1,7.58385,1.2487
2,7.58385,1.2487
3,7.58385,1.2487
4,7.58385,1.2487
5,7.58385,1.2487
6,7.58385,1.2487
7,7.58385,1.2487
8,7.58385,1.2487
9,7.48784,1.2488
10,7.29172,1.2551
11,7.29172,1.2551
12,7.29172,1.2551
13,7.29172,1.2551
14,7.29172,1.2551
15,7.29172,1.2551
16,7.29172,1.2551
17,7.29172,1.2551
18,7.26312,1.2551
19,7.29172,1.2551
20,6.98937,1.2621
21,6.98937,1.2621
22,6.76466,1.2685
23,6.76466,1.2685
24,6.71563,1.2798
25,6.30024,1.2932
26,6.07008,1.3054
27,6.07008,1.3054
28,6.07008,1.3054
29,6.07008,1.3054
30,6.07008,1.3054
31,6.07008,1.3054
32,6.07008,1.3054
33,6.07008,1.3054
34,6.07008,1.3054
35,6.07008,1.3054
36,6.07008,1.3054
37,6.07008,1.3054
38,6.07008,1.3054
39,6.07008,1.3054
40,6.07008,1.3054
41,6.07008,1.3054
42,6.07008,1.3054
43,6.07008,1.3054
44,6.07008,1.3054
45,6.07008,1.3054
46,6.07008,1.3054
47,6.07008,1.3054
48,6.07008,1.3054
49,6.07008,1.3054
50,6.07008,1.3054
51,6.07008,1.3054
52,6.07008,1.3054
53,6.07008,1.3054
54,6.07008,1.3054
55,6.07008,1.3054
56,6.07008,1.3054
57,6.07008,1.3054
58,6.07008,1.3054
59,6.07008,1.3054
60,6.07008,1.3054
61,6.07008,1.3054
62,6.07008,1.3054
63,6.07008,1.3054
64,6.07008,1.3054
65,6.07008,1.3054
66,6.07008,1.3054
67,6.07008,1.3054
68,6.07144,1.3054
69,6.07144,1.3054
70,6.07212,1.3054
71,6.07212,1.3054
72,6.07212,1.3054
73,6.07757,1.3054
74,6.07757,1.3054
75,6.07961,1.3054
76,6.07961,1.3054
77,6.08438,1.3054
78,6.09868,1.3054
79,6.11843,1.3054
80,6.07008,1.3054
81,6.07008,1.3054
82,6.07008,1.3054
83,6.07008,1.3054
84,6.07008,1.3054
85,6.07008,1.3054
86,6.07008,1.3054
87,6.07008,1.3054
88,6.07008,1.3054
89,6.07008,1.3054
90,6.07008,1.3054
91,6.07008,1.3054
92,6.07008,1.3054
93,6.07008,1.3054
94,6.07008,1.3054
95,6.07008,1.3054
96,6.07008,1.3054
97,6.07008,1.3054
98,6.07008,1.3054
99,6.07008,1.3054
100,6.07008,1.3054
101,6.07008,1.3054
102,6.04965,1.3151
103,6.04624,1.3161
104,6.01288,1.3163
105,5.89371,1.321
106,5.84536,1.3221
107,5.84536,1.3221
108,5.84536,1.3221
109,5.84536,1.3221
110,5.84536,1.3221
111,5.84536,1.3221
112,5.84536,1.3221
113,5.84536,1.3221
114,5.84536,1.3221
115,5.84536,1.3221
116,5.84536,1.3221
117,5.84536,1.3221
118,5.84536,1.3221
119,5.84536,1.3221
120,5.84536,1.3221
121,5.84536,1.3221
122,5.84536,1.3221
123,5.84536,1.3221
124,5.84536,1.3221
125,5.84536,1.3221
126,5.84536,1.3221
127,5.84536,1.3221
128,5.84536,1.3221
129,5.84536,1.3221
130,5.84536,1.3221
131,5.84536,1.3221
132,5.84536,1.3221
133,5.84536,1.3221
134,5.84536,1.3221
135,5.84536,1.3221
136,5.84536,1.3221
137,5.84536,1.3221
138,5.84536,1.3221
139,5.84536,1.3221
140,5.84536,1.3221
141,5.84536,1.3221
142,5.84536,1.3221
143,5.84536,1.3221
144,5.84536,1.3221
145,5.84536,1.3221
146,5.84536,1.3221
147,5.84536,1.3221
148,5.84536,1.3221
149,5.84672,1.3221
150,5.84672,1.3221
151,5.84536,1.3221
152,5.8474,1.3221
153,5.84536,1.3221
154,5.85285,1.3221
155,5.85285,1.3221
156,5.85489,1.3221
157,5.85489,1.3221
158,5.85966,1.3221
159,5.87396,1.3221
160,5.8474,1.3221
161,5.84536,1.3221
162,5.8474,1.3221
163,5.84536,1.3221
164,5.84536,1.3221
165,5.84536,1.3221
166,5.84536,1.3221
167,5.84536,1.3221
168,5.84536,1.3221
169,5.84536,1.3221
170,5.84536,1.3221
171,5.84536,1.3221
172,5.84536,1.3221
173,5.84536,1.3221
174,5.84536,1.3221
175,5.84536,1.3221
176,5.84536,1.3221
177,5.84536,1.3221
178,5.84536,1.3221
179,5.84536,1.3221
180,5.84536,1.3221
181,5.78816,1.3233
182,5.78476,1.3279
183,5.75207,1.3331
184,5.73096,1.3429
185,5.72279,1.351
186,5.70985,1.3551
187,5.70236,1.3697
188,5.69895,1.3865
189,5.69487,1.3865
190,5.69078,1.4061
191,5.67784,1.4178
192,5.67784,1.4178
193,5.67784,1.4178
194,5.67784,1.4178
195,5.67784,1.4178
196,5.67784,1.4178
197,5.67784,1.4178
198,5.67784,1.4178
199,5.67784,1.4178
200,5.67784,1.4178
201,5.67784,1.4178
202,5.67784,1.4178
203,5.67784,1.4178


==> pgfplot/data/pe_new/pe_mac_16bit_and_dqn_new.csv <==
Unnamed: 0,area,delay
0,7.49533,1.2668
1,7.49533,1.2668
2,7.49533,1.2668
3,7.49533,1.2668
4,7.49533,1.2668
5,7.49533,1.2668
6,7.49533,1.2668
7,7.49533,1.2668
8,7.49533,1.2668
9,7.41157,1.2687
10,6.91311,1.2765
11,6.91311,1.2765
12,6.86408,1.2904
13,6.33701,1.3094
14,6.04965,1.3151
15,6.04624,1.3161
16,6.01356,1.3262
17,5.94206,1.3308
18,5.93865,1.3339
19,5.90597,1.3419
20,5.88486,1.3429
21,5.87668,1.3536
22,5.86375,1.356
23,5.85626,1.3697
24,5.85285,1.3865
25,5.84877,1.3865
26,5.79497,1.3998
27,5.75888,1.4004
28,5.73777,1.4042
29,5.7296,1.4295
30,5.71666,1.4319
31,5.70917,1.437
32,5.70576,1.4394
33,5.70168,1.4394
34,5.69759,1.459
35,5.68465,1.4673
36,5.68465,1.4673
37,5.68465,1.4673
38,5.68465,1.4673
39,5.68465,1.4673
40,5.68465,1.4673
41,5.68465,1.4673
42,5.68465,1.4673
43,5.68465,1.4673
44,5.68465,1.4673
45,5.68465,1.4673
46,5.68465,1.4673
47,5.68465,1.4673


==> pgfplot/data/pe_new/pe_mac_16bit_and_ilp_new.csv <==
Unnamed: 0,area,delay
0,7.32713,1.3109
1,7.32713,1.3109
2,7.32713,1.3109
3,7.32713,1.3109
4,7.3067,1.3109
5,7.32713,1.3109
6,7.32713,1.3109
7,7.32713,1.3109
8,7.32713,1.3109
9,7.32713,1.3109
10,6.80824,1.3243
11,6.80824,1.3243
12,6.75921,1.3356
13,6.10821,1.3627
14,5.82085,1.3729
15,5.78476,1.3827
16,5.76364,1.3897
17,5.75547,1.4118
18,5.74254,1.4142
19,5.73504,1.4156
20,5.73164,1.4287
21,5.72755,1.4287
22,5.72347,1.4428
23,5.71053,1.451
24,5.71053,1.451
25,5.71053,1.451
26,5.71053,1.451
27,5.71053,1.451
28,5.71053,1.451
29,5.71053,1.451
30,5.71053,1.451
31,5.71053,1.451
32,5.71053,1.451
33,5.71053,1.451
34,5.71053,1.451
35,5.71053,1.451


==> pgfplot/data/pe_new/pe_mac_16bit_and_sa_new.csv <==
Unnamed: 0,area,delay
0,7.69893,1.3448
1,7.69893,1.3448
2,7.69893,1.3448
3,7.69893,1.3448
4,7.69893,1.3448
5,7.69893,1.3448
6,7.69893,1.3448
7,7.69893,1.3448
8,7.69893,1.3448
9,7.56819,1.3499
10,7.06973,1.3633
11,7.06973,1.3633
12,7.0207,1.3746
13,6.38604,1.3785
14,6.15588,1.3958
15,6.15588,1.3958
16,6.15588,1.3958
17,6.15588,1.3958
18,6.15588,1.3958
19,6.15588,1.3958
20,6.15588,1.3958
21,6.15588,1.3958
22,6.15588,1.3958
23,6.15588,1.3958
24,6.15588,1.3958
25,6.15588,1.3958
26,6.15588,1.3958
27,6.15588,1.3958
28,6.15588,1.3958
29,6.15588,1.3958
30,6.15588,1.3958
31,6.15588,1.3958
32,6.15588,1.3958
33,6.15588,1.3958
34,6.15588,1.3958
35,6.15588,1.3958
36,6.20423,1.3958
37,6.18448,1.3958
38,6.17018,1.3958
39,6.16541,1.3958
40,6.16541,1.3958
41,6.16337,1.3958
42,6.16337,1.3958
43,6.15792,1.3958
44,6.15588,1.3958
45,6.15792,1.3958
46,6.15724,1.3958
47,6.15724,1.3958
48,6.15588,1.3958
49,6.15588,1.3958
50,6.15588,1.3958
51,6.15588,1.3958
52,6.15588,1.3958
53,6.15588,1.3958
54,6.15792,1.3958
55,6.15588,1.3958
56,6.15588,1.3958
57,6.15588,1.3958
58,6.15588,1.3958
59,6.15588,1.3958
60,6.15588,1.3958
61,6.15588,1.3958
62,6.15588,1.3958
63,6.15588,1.3958
64,6.15588,1.3958
65,6.15588,1.3958
66,6.15588,1.3958
67,6.15588,1.3958
68,6.15588,1.3958
69,6.15588,1.3958
70,6.15588,1.3958
71,6.15588,1.3958
72,6.15588,1.3958
73,6.15588,1.3958
74,6.15588,1.3958
75,6.15588,1.3958
76,6.15588,1.3958
77,6.15588,1.3958
78,6.15588,1.3958
79,6.15588,1.3958
80,6.15588,1.3958
81,6.15588,1.3958
82,6.15588,1.3958
83,6.15588,1.3958
84,6.15588,1.3958
85,6.15588,1.3958
86,6.15588,1.3958
87,6.15588,1.3958
88,6.15588,1.3958
89,6.15588,1.3958
90,6.09868,1.404
91,6.06259,1.4046
92,6.04148,1.4084
93,6.03331,1.4337
94,6.02037,1.4362
95,6.01288,1.4412
96,6.00947,1.4435
97,6.00539,1.4435
98,6.0013,1.4631
99,5.98836,1.4714
100,5.98836,1.4714
101,5.98836,1.4714
102,5.98836,1.4714
103,5.98836,1.4714
104,5.98836,1.4714
105,5.98836,1.4714
106,5.98836,1.4714
107,5.98836,1.4714
108,5.98836,1.4714
109,5.98836,1.4714
110,5.98836,1.4714
111,5.98836,1.4714


==> pgfplot/data/pe_new/pe_mac_16bit_and_wallace_new.csv <==
Unnamed: 0,area,delay
0,7.71664,1.3187
1,7.71664,1.3187
2,7.71664,1.3187
3,7.71664,1.3187
4,7.71664,1.3187
5,7.71664,1.3187
6,7.71664,1.3187
7,7.71664,1.3187
8,7.71664,1.3187
9,7.58998,1.3276
10,7.09152,1.3383
11,7.09152,1.3383
12,7.04249,1.3496
13,6.40239,1.3571
14,6.17222,1.3731
15,6.17222,1.3731
16,6.17222,1.3731
17,6.17222,1.3731
18,6.17222,1.3731
19,6.17222,1.3731
20,6.17222,1.3731
21,6.17222,1.3731
22,6.17222,1.3731
23,6.17222,1.3731
24,6.17222,1.3731
25,6.17222,1.3731
26,6.17222,1.3731
27,6.17222,1.3731
28,6.17222,1.3731
29,6.17222,1.3731
30,6.17222,1.3731
31,6.17222,1.3731
32,6.17222,1.3731
33,6.17222,1.3731
34,6.17222,1.3731
35,6.17222,1.3731
36,6.22057,1.3731
37,6.20082,1.3731
38,6.18652,1.3731
39,6.18176,1.3731
40,6.18176,1.3731
41,6.17971,1.3731
42,6.17971,1.3731
43,6.17426,1.3731
44,6.17426,1.3731
45,6.17426,1.3731
46,6.17358,1.3731
47,6.17358,1.3731
48,6.17222,1.3731
49,6.17222,1.3731
50,6.17222,1.3731
51,6.17222,1.3731
52,6.17222,1.3731
53,6.17222,1.3731
54,6.17222,1.3731
55,6.17222,1.3731
56,6.17222,1.3731
57,6.17222,1.3731
58,6.17222,1.3731
59,6.17222,1.3731
60,6.17222,1.3731
61,6.17222,1.3731
62,6.17222,1.3731
63,6.17222,1.3731
64,6.17222,1.3731
65,6.17222,1.3731
66,6.17222,1.3731
67,6.17222,1.3731
68,6.17222,1.3731
69,6.17222,1.3731
70,6.17222,1.3731
71,6.17222,1.3731
72,6.17222,1.3731
73,6.17222,1.3731
74,6.17222,1.3731
75,6.17222,1.3731
76,6.17222,1.3731
77,6.17222,1.3731
78,6.17222,1.3731
79,6.17222,1.3731
80,6.17222,1.3731
81,6.17222,1.3731
82,6.17222,1.3731
83,6.17222,1.3731
84,6.17222,1.3731
85,6.17222,1.3731
86,6.17222,1.3731
87,6.17222,1.3731
88,6.17222,1.3731
89,6.17222,1.3731
90,6.15384,1.3829
91,6.11502,1.3851
92,6.07893,1.3989
93,6.05782,1.4118
94,6.04965,1.4157
95,6.04216,1.4187
96,6.03671,1.4241
97,6.02922,1.4387
98,6.02582,1.4555
99,6.02173,1.4555
100,6.01764,1.4751
101,6.00471,1.4868
102,6.00471,1.4868
103,6.00471,1.4868
104,6.00471,1.4868
105,6.00471,1.4868
106,6.00471,1.4868
107,6.00471,1.4868
108,6.00471,1.4868
109,6.00471,1.4868
110,6.00471,1.4868
111,6.00471,1.4868
112,6.00471,1.4868
113,6.00471,1.4868


==> pgfplot/data/pe_new/pe_mac_8bit_and_a2c_new.csv <==
Unnamed: 0,area,delay
0,2.10825,0.7827
1,2.10825,0.7827
2,2.10825,0.7827
3,2.10825,0.7827
4,2.10825,0.7827
5,2.10825,0.7827
6,2.10825,0.7827
7,2.10825,0.7827
8,2.10825,0.7827
9,2.10825,0.7827
10,2.10825,0.7827
11,2.10825,0.7827
12,2.10825,0.7827
13,2.10825,0.7827
14,2.10825,0.7827
15,2.08987,0.7931
16,2.07557,0.7939
17,2.07557,0.7939
18,2.07557,0.7939
19,2.02449,0.802
20,2.01837,0.802
21,1.97002,0.8157
22,1.97002,0.8157
23,1.97002,0.8157
24,1.97002,0.8157
25,1.97002,0.8157
26,1.82838,0.819
27,1.82838,0.819
28,1.82838,0.819
29,1.82838,0.819
30,1.82838,0.819
31,1.82838,0.819
32,1.82838,0.819
33,1.82838,0.819
34,1.82838,0.819
35,1.82838,0.819
36,1.82838,0.819
37,1.82838,0.819
38,1.82838,0.819
39,1.82838,0.819
40,1.82838,0.819
41,1.82838,0.819
42,1.82838,0.819
43,1.82838,0.819
44,1.82838,0.819
45,1.82838,0.819
46,1.82838,0.819
47,1.82838,0.819
48,1.82838,0.819
49,1.82838,0.819
50,1.82838,0.819
51,1.82838,0.819
52,1.82838,0.819
53,1.82838,0.819
54,1.82838,0.819
55,1.82838,0.819
56,1.82838,0.819
57,1.82838,0.819
58,1.82838,0.819
59,1.82838,0.819
60,1.82838,0.819
61,1.82838,0.819
62,1.82838,0.819
63,1.82838,0.819
64,1.82838,0.819
65,1.82974,0.819
66,1.82974,0.819
67,1.82974,0.819
68,1.82974,0.819
69,1.82838,0.819
70,1.82974,0.819
71,1.83042,0.819
72,1.82974,0.819
73,1.83042,0.819
74,1.83451,0.819
75,1.83451,0.819
76,1.83451,0.819
77,1.83451,0.819
78,1.83451,0.819
79,1.83655,0.819
80,1.84472,0.819
81,1.83451,0.819
82,1.82974,0.819
83,1.82974,0.819
84,1.82974,0.819
85,1.82838,0.819
86,1.82974,0.819
87,1.82838,0.819
88,1.82838,0.819
89,1.82838,0.819
90,1.82838,0.819
91,1.82838,0.819
92,1.82838,0.819
93,1.82838,0.819
94,1.82838,0.819
95,1.82838,0.819
96,1.82838,0.819
97,1.82838,0.819
98,1.82838,0.819
99,1.82838,0.819
100,1.82838,0.819
101,1.82838,0.819
102,1.82565,0.8193
103,1.80795,0.8229
104,1.78684,0.8279
105,1.78684,0.8279
106,1.76777,0.8309
107,1.76573,0.837
108,1.76096,0.844
109,1.76096,0.844
110,1.75688,0.8538
111,1.75688,0.8538
112,1.75688,0.8538
113,1.74871,0.8658
114,1.75075,0.8658
115,1.75075,0.8658
116,1.74871,0.8658
117,1.74462,0.8716
118,1.74258,0.8716
119,1.74258,0.8716
120,1.74258,0.8716
121,1.74258,0.8716
122,1.74258,0.8716
123,1.74258,0.8716
124,1.74258,0.8716
125,1.74258,0.8716
126,1.74258,0.8716
127,1.74258,0.8716
128,1.74258,0.8716
129,1.74258,0.8716
130,1.74258,0.8716
131,1.74258,0.8716
132,1.74258,0.8716
133,1.74258,0.8716
134,1.74258,0.8716
135,1.74258,0.8716
136,1.72215,0.8716
137,1.73985,0.8716
138,1.74258,0.8716
139,1.74258,0.8716
140,1.74258,0.8716
141,1.74258,0.8716
142,1.74258,0.8716
143,1.74258,0.8716
144,1.74258,0.8716
145,1.74258,0.8716
146,1.74258,0.8716
147,1.74462,0.8716
148,1.74258,0.8716
149,1.74258,0.8716
150,1.74258,0.8716
151,1.74258,0.8716
152,1.74258,0.8716
153,1.74258,0.8716
154,1.74258,0.8716
155,1.74258,0.8716
156,1.74258,0.8716
157,1.74258,0.8716
158,1.74394,0.8716
159,1.74394,0.8716
160,1.74258,0.8716
161,1.74394,0.8716
162,1.74394,0.8716
163,1.74394,0.8716
164,1.74394,0.8716
165,1.74394,0.8716
166,1.74394,0.8716
167,1.74394,0.8716
168,1.74394,0.8716
169,1.74258,0.8716
170,1.74258,0.8716
171,1.74258,0.8716
172,1.74258,0.8716
173,1.74258,0.8716
174,1.74258,0.8716
175,1.74258,0.8716
176,1.74258,0.8716
177,1.74258,0.8716
178,1.74258,0.8716
179,1.74258,0.8716
180,1.74258,0.8716
181,1.74258,0.8716
182,1.74258,0.8716
183,1.74258,0.8716
184,1.74258,0.8716
185,1.74258,0.8716
186,1.74258,0.8716
187,1.70104,0.8754
188,1.70104,0.8754
189,1.68197,0.8799
190,1.67993,0.8852
191,1.67516,0.8922
192,1.67516,0.8922
193,1.67108,0.902
194,1.67108,0.902
195,1.67108,0.902
196,1.65405,0.9112
197,1.65405,0.9112
198,1.65405,0.9112
199,1.65405,0.9112
200,1.65405,0.9112
201,1.65405,0.9112
202,1.65405,0.9112
203,1.65405,0.9112
204,1.65405,0.9112
205,1.65405,0.9112
206,1.65405,0.9112
207,1.65405,0.9112
208,1.65405,0.9112
209,1.65405,0.9112
210,1.65405,0.9112
211,1.65405,0.9112
212,1.65405,0.9112
213,1.65405,0.9112
214,1.65405,0.9112
215,1.65405,0.9112
216,1.65405,0.9112
217,1.65405,0.9112
218,1.65405,0.9112
219,1.65405,0.9112
220,1.65405,0.9112
221,1.65405,0.9112
222,1.65405,0.9112
223,1.65405,0.9112
224,1.65405,0.9112
225,1.65405,0.9112
226,1.65405,0.9112
227,1.65405,0.9112
228,1.65405,0.9112
229,1.65405,0.9112
230,1.65405,0.9112
231,1.65405,0.9112


==> pgfplot/data/pe_new/pe_mac_8bit_and_dqn_new.csv <==
Unnamed: 0,area,delay
0,2.12596,0.7897
1,2.12596,0.7897
2,2.12596,0.7897
3,2.12596,0.7897
4,2.12596,0.7897
5,2.12596,0.7897
6,2.12596,0.7897
7,2.12596,0.7897
8,2.12596,0.7897
9,2.12596,0.7897
10,2.12596,0.7897
11,2.12596,0.7897
12,2.12596,0.7897
13,2.12596,0.7897
14,2.12596,0.7897
15,2.10757,0.7958
16,2.09327,0.797
17,2.09327,0.797
18,2.09327,0.797
19,2.05854,0.802
20,2.05241,0.8071
21,2.00407,0.8157
22,2.00407,0.8157
23,2.00407,0.8157
24,2.00407,0.8157
25,2.00407,0.8157
26,1.84881,0.8194
27,1.84881,0.8194
28,1.84881,0.8194
29,1.84881,0.8194
30,1.84881,0.8194
31,1.84881,0.8194
32,1.84881,0.8194
33,1.84881,0.8194
34,1.84881,0.8194
35,1.84881,0.8194
36,1.84881,0.8194
37,1.84881,0.8194
38,1.84881,0.8194
39,1.84881,0.8194
40,1.84881,0.8194
41,1.84881,0.8194
42,1.84881,0.8194
43,1.84881,0.8194
44,1.84881,0.8194
45,1.84881,0.8194
46,1.84608,0.8194
47,1.84881,0.8194
48,1.84881,0.8194
49,1.84881,0.8194
50,1.84881,0.8194
51,1.84881,0.8194
52,1.84881,0.8194
53,1.84881,0.8194
54,1.84881,0.8194
55,1.84881,0.8194
56,1.84881,0.8194
57,1.84881,0.8194
58,1.84881,0.8194
59,1.84881,0.8194
60,1.84881,0.8194
61,1.84881,0.8194
62,1.84881,0.8194
63,1.84881,0.8194
64,1.84881,0.8194
65,1.84881,0.8194
66,1.85017,0.8194
67,1.85017,0.8194
68,1.85017,0.8194
69,1.85017,0.8194
70,1.85017,0.8194
71,1.85017,0.8194
72,1.84881,0.8194
73,1.85017,0.8194
74,1.85085,0.8194
75,1.85494,0.8194
76,1.85494,0.8194
77,1.85494,0.8194
78,1.85494,0.8194
79,1.85494,0.8194
80,1.85698,0.8194
81,1.86515,0.8194
82,1.85494,0.8194
83,1.85017,0.8194
84,1.85085,0.8194
85,1.85017,0.8194
86,1.85017,0.8194
87,1.84881,0.8194
88,1.84881,0.8194
89,1.84881,0.8194
90,1.84881,0.8194
91,1.84881,0.8194
92,1.84881,0.8194
93,1.84881,0.8194
94,1.84881,0.8194
95,1.84881,0.8194
96,1.84881,0.8194
97,1.84881,0.8194
98,1.84881,0.8194
99,1.84881,0.8194
100,1.84881,0.8194
101,1.84881,0.8194
102,1.84881,0.8194
103,1.82838,0.8229
104,1.80727,0.8279
105,1.80727,0.8279
106,1.7882,0.8309
107,1.78616,0.837
108,1.78139,0.844
109,1.78139,0.844
110,1.77731,0.8538
111,1.77731,0.8538
112,1.77731,0.8538
113,1.77118,0.8659
114,1.77118,0.8659
115,1.76913,0.8659
116,1.76913,0.8659
117,1.74871,0.8716
118,1.75892,0.8716
119,1.75075,0.8716
120,1.74871,0.8716
121,1.74871,0.8716
122,1.74258,0.8716
123,1.74258,0.8716
124,1.74258,0.8716
125,1.74258,0.8716
126,1.74258,0.8716
127,1.74258,0.8716
128,1.74258,0.8716
129,1.74258,0.8716
130,1.74258,0.8716
131,1.74258,0.8716
132,1.74258,0.8716
133,1.74258,0.8716
134,1.74258,0.8716
135,1.74258,0.8716
136,1.74258,0.8716
137,1.74258,0.8716
138,1.74258,0.8716
139,1.74258,0.8716
140,1.74258,0.8716
141,1.72215,0.8716
142,1.73985,0.8716
143,1.74258,0.8716
144,1.74258,0.8716
145,1.74258,0.8716
146,1.74258,0.8716
147,1.74258,0.8716
148,1.74258,0.8716
149,1.74258,0.8716
150,1.74258,0.8716
151,1.74258,0.8716
152,1.74258,0.8716
153,1.74258,0.8716
154,1.74871,0.8716
155,1.74258,0.8716
156,1.74258,0.8716
157,1.74258,0.8716
158,1.74258,0.8716
159,1.74258,0.8716
160,1.74394,0.8716
161,1.74394,0.8716
162,1.74394,0.8716
163,1.74394,0.8716
164,1.74394,0.8716
165,1.74394,0.8716
166,1.74258,0.8716
167,1.74394,0.8716
168,1.74394,0.8716
169,1.74394,0.8716
170,1.74462,0.8716
171,1.74462,0.8716
172,1.74871,0.8716
173,1.74871,0.8716
174,1.74394,0.8716
175,1.74258,0.8716
176,1.74258,0.8716
177,1.74258,0.8716
178,1.74258,0.8716
179,1.74258,0.8716
180,1.74258,0.8716
181,1.74258,0.8716
182,1.74258,0.8716
183,1.74258,0.8716
184,1.74258,0.8716
185,1.74258,0.8716
186,1.74258,0.8716
187,1.74258,0.8716
188,1.74258,0.8716
189,1.74258,0.8716
190,1.74258,0.8716
191,1.74258,0.8716
192,1.74258,0.8716
193,1.74258,0.8716
194,1.74258,0.8716
195,1.70104,0.8754
196,1.70104,0.8754
197,1.68197,0.8799
198,1.67993,0.8852
199,1.67516,0.8922
200,1.67516,0.8922
201,1.67108,0.902
202,1.67108,0.902
203,1.67108,0.902
204,1.65405,0.9112
205,1.65405,0.9112
206,1.65405,0.9112
207,1.65405,0.9112
208,1.65405,0.9112
209,1.65405,0.9112
210,1.65405,0.9112
211,1.65405,0.9112
212,1.65405,0.9112
213,1.65405,0.9112
214,1.65405,0.9112
215,1.65405,0.9112
216,1.65405,0.9112
217,1.65405,0.9112
218,1.65405,0.9112
219,1.65405,0.9112
220,1.65405,0.9112
221,1.65405,0.9112
222,1.65405,0.9112
223,1.65405,0.9112
224,1.65405,0.9112
225,1.65405,0.9112
226,1.65405,0.9112
227,1.65405,0.9112
228,1.65405,0.9112
229,1.65405,0.9112
230,1.65405,0.9112
231,1.65405,0.9112
232,1.65405,0.9112
233,1.65405,0.9112
234,1.65405,0.9112
235,1.65405,0.9112
236,1.65405,0.9112
237,1.65405,0.9112
238,1.65405,0.9112
239,1.65405,0.9112


==> pgfplot/data/pe_new/pe_mac_8bit_and_ilp_new.csv <==
Unnamed: 0,area,delay
0,2.03743,0.8693
1,2.03743,0.8693
2,2.03743,0.8693
3,2.03743,0.8693
4,2.03743,0.8693
5,2.03743,0.8693
6,2.03743,0.8693
7,2.03743,0.8693
8,2.03743,0.8693
9,2.03743,0.8693
10,2.03743,0.8693
11,2.03743,0.8693
12,2.03743,0.8693
13,2.03743,0.8693
14,2.03743,0.8693
15,2.01905,0.8796
16,2.00475,0.8805
17,2.00475,0.8805
18,2.00475,0.8805
19,1.99862,0.8805
20,1.99249,0.8906
21,1.94414,0.8941
22,1.94414,0.8941
23,1.94414,0.8941
24,1.94414,0.8941
25,1.94414,0.8941
26,1.78343,0.9042
27,1.78343,0.9042
28,1.78343,0.9042
29,1.78343,0.9042
30,1.78343,0.9042
31,1.78343,0.9042
32,1.78343,0.9042
33,1.78343,0.9042
34,1.78343,0.9042
35,1.78343,0.9042
36,1.78343,0.9042
37,1.78343,0.9042
38,1.78343,0.9042
39,1.78343,0.9042
40,1.78343,0.9042
41,1.78343,0.9042
42,1.78343,0.9042
43,1.78343,0.9042
44,1.78343,0.9042
45,1.78343,0.9042
46,1.78343,0.9042
47,1.78343,0.9042
48,1.78343,0.9042
49,1.78343,0.9042
50,1.7848,0.9042
51,1.78343,0.9042
52,1.79978,0.9042
53,1.79161,0.9042
54,1.78956,0.9042
55,1.78956,0.9042
56,1.78956,0.9042
57,1.78956,0.9042
58,1.78956,0.9042
59,1.78956,0.9042
60,1.78548,0.9042
61,1.78548,0.9042
62,1.78343,0.9042
63,1.7848,0.9042
64,1.78343,0.9042
65,1.7848,0.9042
66,1.7848,0.9042
67,1.7848,0.9042
68,1.7848,0.9042
69,1.7848,0.9042
70,1.7848,0.9042
71,1.78343,0.9042
72,1.78343,0.9042
73,1.78343,0.9042
74,1.7848,0.9042
75,1.7848,0.9042
76,1.78343,0.9042
77,1.78343,0.9042
78,1.78343,0.9042
79,1.78343,0.9042
80,1.78343,0.9042
81,1.78343,0.9042
82,1.78343,0.9042
83,1.78343,0.9042
84,1.78343,0.9042
85,1.78343,0.9042
86,1.78343,0.9042
87,1.78343,0.9042
88,1.78343,0.9042
89,1.78343,0.9042
90,1.78343,0.9042
91,1.78343,0.9042
92,1.78343,0.9042
93,1.78343,0.9042
94,1.78343,0.9042
95,1.78343,0.9042
96,1.78343,0.9042
97,1.78343,0.9042
98,1.78343,0.9042
99,1.78343,0.9042
100,1.78343,0.9042
101,1.78343,0.9042
102,1.78071,0.9045
103,1.76301,0.9081
104,1.7419,0.9131
105,1.7419,0.9131
106,1.72283,0.9161
107,1.72079,0.9222
108,1.71602,0.9291
109,1.71602,0.9291
110,1.71193,0.939
111,1.71193,0.939
112,1.71193,0.939
113,1.70376,0.951
114,1.70376,0.951
115,1.7058,0.951
116,1.7058,0.951
117,1.69491,0.9638
118,1.69491,0.9638
119,1.69491,0.9638
120,1.69491,0.9638
121,1.69491,0.9638
122,1.69491,0.9638
123,1.69491,0.9638
124,1.69491,0.9638
125,1.69491,0.9638
126,1.69491,0.9638
127,1.69491,0.9638
128,1.69491,0.9638
129,1.69491,0.9638
130,1.69491,0.9638
131,1.69491,0.9638
132,1.69491,0.9638
133,1.69491,0.9638
134,1.69491,0.9638
135,1.69491,0.9638
136,1.69491,0.9638
137,1.69491,0.9638
138,1.69491,0.9638
139,1.69491,0.9638
140,1.69491,0.9638
141,1.69491,0.9638
142,1.69491,0.9638
143,1.69491,0.9638
144,1.69491,0.9638
145,1.69491,0.9638
146,1.69491,0.9638
147,1.69491,0.9638
148,1.69491,0.9638
149,1.69491,0.9638
150,1.69491,0.9638
151,1.69491,0.9638
152,1.69491,0.9638


==> pgfplot/data/pe_new/pe_mac_8bit_and_sa_new.csv <==
Unnamed: 0,area,delay
0,2.10825,0.8331
1,2.10825,0.8331
2,2.10825,0.8331
3,2.10825,0.8331
4,2.10825,0.8331
5,2.10825,0.8331
6,2.10825,0.8331
7,2.10825,0.8331
8,2.10825,0.8331
9,2.10825,0.8331
10,2.10825,0.8331
11,2.10825,0.8331
12,2.10825,0.8331
13,2.10825,0.8331
14,2.10825,0.8331
15,2.09055,0.8354
16,2.09055,0.8354
17,2.09055,0.8354
18,2.09055,0.8354
19,2.09055,0.8354
20,2.09055,0.8354
21,2.09055,0.8354
22,2.09055,0.8354
23,2.09055,0.8354
24,2.09055,0.8354
25,2.09055,0.8354
26,2.09055,0.8354
27,2.09055,0.8354
28,2.09055,0.8354
29,2.09055,0.8354
30,2.08987,0.8435
31,2.03471,0.8444
32,2.04084,0.8444
33,2.07557,0.8444
34,2.07557,0.8444
35,2.07557,0.8444
36,2.03335,0.858
37,1.98636,0.858
38,1.98636,0.858
39,1.98636,0.858
40,1.98636,0.858
41,1.98636,0.858
42,1.985,0.8705
43,1.985,0.8705
44,1.985,0.8705
45,1.985,0.8705
46,1.985,0.8705
47,1.83383,0.8716
48,1.83383,0.8716
49,1.83383,0.8716
50,1.83383,0.8716
51,1.83383,0.8716
52,1.83383,0.8716
53,1.83383,0.8716
54,1.83383,0.8716
55,1.83383,0.8716
56,1.83383,0.8716
57,1.83383,0.8716
58,1.83383,0.8716
59,1.83383,0.8716
60,1.83383,0.8716
61,1.83383,0.8716
62,1.83383,0.8716
63,1.83383,0.8716
64,1.83383,0.8716
65,1.83383,0.8716
66,1.83383,0.8716
67,1.83383,0.8716
68,1.83383,0.8716
69,1.83383,0.8716
70,1.83383,0.8716
71,1.83383,0.8716
72,1.83383,0.8716
73,1.83383,0.8716
74,1.83383,0.8716
75,1.83519,0.8716
76,1.83383,0.8716
77,1.85017,0.8716
78,1.842,0.8716
79,1.83995,0.8716
80,1.83995,0.8716
81,1.83995,0.8716
82,1.83995,0.8716
83,1.83383,0.8716
84,1.83995,0.8716
85,1.83587,0.8716
86,1.83587,0.8716
87,1.83519,0.8716
88,1.83519,0.8716
89,1.83383,0.8716
90,1.83519,0.8716
91,1.83519,0.8716
92,1.83519,0.8716
93,1.83519,0.8716
94,1.83519,0.8716
95,1.83519,0.8716
96,1.83383,0.8716
97,1.83383,0.8716
98,1.83383,0.8716
99,1.83383,0.8716
100,1.83383,0.8716
101,1.83383,0.8716
102,1.83383,0.8716
103,1.83519,0.8716
104,1.83995,0.8716
105,1.83383,0.8716
106,1.83383,0.8716
107,1.8134,0.8716
108,1.8311,0.8716
109,1.83383,0.8716
110,1.83383,0.8716
111,1.83383,0.8716
112,1.83383,0.8716
113,1.83383,0.8716
114,1.83383,0.8716
115,1.83383,0.8716
116,1.83383,0.8716
117,1.83383,0.8716
118,1.83383,0.8716
119,1.83383,0.8716
120,1.83383,0.8716
121,1.83383,0.8716
122,1.83383,0.8716
123,1.83383,0.8716
124,1.83383,0.8716
125,1.79229,0.8754
126,1.79229,0.8754
127,1.77322,0.8799
128,1.77118,0.8852
129,1.76369,0.8864
130,1.76164,0.8925
131,1.75688,0.8995
132,1.75688,0.8995
133,1.75279,0.9093
134,1.75279,0.9093
135,1.75279,0.9093
136,1.7453,0.9112
137,1.7453,0.9112
138,1.7453,0.9112
139,1.7453,0.9112
140,1.7453,0.9112
141,1.7453,0.9112
142,1.7453,0.9112
143,1.7453,0.9112
144,1.7453,0.9112
145,1.7453,0.9112
146,1.7453,0.9112
147,1.7453,0.9112
148,1.7453,0.9112
149,1.7453,0.9112
150,1.7453,0.9112
151,1.7453,0.9112
152,1.7453,0.9112
153,1.7453,0.9112
154,1.7453,0.9112
155,1.7453,0.9112
156,1.7453,0.9112
157,1.7453,0.9112
158,1.7453,0.9112
159,1.7453,0.9112
160,1.7453,0.9112
161,1.7453,0.9112
162,1.7453,0.9112
163,1.7453,0.9112
164,1.7453,0.9112
165,1.7453,0.9112
166,1.7453,0.9112
167,1.7453,0.9112
168,1.7453,0.9112
169,1.7453,0.9112
170,1.7453,0.9112
171,1.7453,0.9112
172,1.74462,0.9214
173,1.74462,0.9214
174,1.73577,0.9342
175,1.73577,0.9342
176,1.73577,0.9342
177,1.73577,0.9342
178,1.73577,0.9342
179,1.73577,0.9342
180,1.73577,0.9342
181,1.73577,0.9342
182,1.73577,0.9342
183,1.73577,0.9342
184,1.73577,0.9342
185,1.73577,0.9342
186,1.73577,0.9342
187,1.73577,0.9342
188,1.73577,0.9342
189,1.73577,0.9342
190,1.73577,0.9342
191,1.73577,0.9342
192,1.73577,0.9342
193,1.73577,0.9342
194,1.73577,0.9342
195,1.73577,0.9342
196,1.73577,0.9342
197,1.73577,0.9342
198,1.73577,0.9342
199,1.73577,0.9342
200,1.73577,0.9342
201,1.73577,0.9342
202,1.73577,0.9342
203,1.73577,0.9342
204,1.73577,0.9342
205,1.73577,0.9342
206,1.73577,0.9342
207,1.73577,0.9342
208,1.73577,0.9342
209,1.73577,0.9342


==> pgfplot/data/pe_new/pe_mac_8bit_and_wallace_new.csv <==
Unnamed: 0,area,delay
0,2.19678,0.8856
1,2.19678,0.8856
2,2.19678,0.8856
3,2.19678,0.8856
4,2.19678,0.8856
5,2.19678,0.8856
6,2.19678,0.8856
7,2.19678,0.8856
8,2.19678,0.8856
9,2.19678,0.8856
10,2.19678,0.8856
11,2.19678,0.8856
12,2.19678,0.8856
13,2.19678,0.8856
14,2.19678,0.8856
15,2.17839,0.8905
16,2.16409,0.8929
17,2.16409,0.8929
18,2.16409,0.8929
19,2.10893,0.909
20,1.88149,0.9096
21,1.86038,0.9107
22,1.86038,0.9107
23,1.83927,0.9251
24,1.83451,0.9372
25,1.83451,0.9372
26,1.83042,0.9407
27,1.83042,0.9407
28,1.83042,0.9407
29,1.82633,0.9524
30,1.8134,0.9561
31,1.8134,0.9561
32,1.8134,0.9561
33,1.8134,0.9561
34,1.8134,0.9561
35,1.8134,0.9561
36,1.8134,0.9561
37,1.8134,0.9561
38,1.8134,0.9561
39,1.8134,0.9561
40,1.8134,0.9561
41,1.8134,0.9561
42,1.8134,0.9561
43,1.8134,0.9561
44,1.8134,0.9561
45,1.8134,0.9561
46,1.8134,0.9561
47,1.8134,0.9561
48,1.8134,0.9561
49,1.8134,0.9561
50,1.8134,0.9561
51,1.8134,0.9561
52,1.8134,0.9561
53,1.8134,0.9561
54,1.8134,0.9561
55,1.8134,0.9561
56,1.8134,0.9561
57,1.8134,0.9561
58,1.8134,0.9561
59,1.8134,0.9561
60,1.8134,0.9561
61,1.8134,0.9561
62,1.8134,0.9561
63,1.8134,0.9561
64,1.8134,0.9561
65,1.8134,0.9561


==> pgfplot/data/processed/Processed-mult_booth_ilp_16.csv <==
area,delay
2482.0,1.3684
2454.0,1.375
2443.0,1.3794
2215.0,1.39
2174.0,1.3967
2157.0,1.4034
2136.0,1.4095
2134.0,1.4102
2115.0,1.423
2106.0,1.4298
2057.0,1.4398
1929.0,1.4563
1919.0,1.4639
1901.0,1.4751
1893.0,1.4808
1892.0,1.4813
1890.0,1.5028
1888.0,1.5063
1884.0,1.5417
1882.0,1.5432


==> pgfplot/data/processed/Processed-mult_booth_ilp_8.csv <==
area,delay
704.0,0.9489
697.0,0.9613
692.0,0.9666
661.0,0.9756
645.0,0.9807
629.0,0.9837
626.0,0.9874
617.0,0.9978
587.0,1.0127
585.0,1.0224
563.0,1.0292
555.0,1.0483
553.0,1.0584
551.0,1.0634
545.0,1.0797


==> pgfplot/data/processed/Processed-mult_booth_rl_16_1114_466.csv <==
area,delay
2454.0,1.3361
2443.0,1.3414
2215.0,1.3681
2174.0,1.3749
2157.0,1.3815
2136.0,1.3876
2134.0,1.3884
2115.0,1.4009
2106.0,1.4077
2057.0,1.4176
1951.0,1.4411
1944.0,1.446
1929.0,1.4577
1919.0,1.4654
1901.0,1.4658
1900.0,1.4692
1897.0,1.4762
1894.0,1.4785
1892.0,1.4793
1890.0,1.5023
1888.0,1.5057
1884.0,1.541
1876.0,1.5425


==> pgfplot/data/processed/Processed-mult_booth_rl_8_1112.csv <==
area,delay
682.0,0.8916
676.0,0.8969
649.0,0.9111
633.0,0.9161
617.0,0.9187
614.0,0.9224
605.0,0.9325
599.0,0.9423
574.0,0.9483
573.0,0.958
551.0,0.9648
543.0,0.9839
541.0,0.9941
539.0,0.9992
532.0,1.0154


==> pgfplot/data/processed/Processed-mult_booth_sa_16.csv <==
area,delay
2641.0,1.3738
2590.0,1.374
2579.0,1.3776
2342.0,1.3883
2302.0,1.3922
2285.0,1.3988
2262.0,1.4119
2234.0,1.432
2221.0,1.4352
2189.0,1.4386
2185.0,1.444
2079.0,1.4568
2072.0,1.4574
2056.0,1.4661
2047.0,1.475
2040.0,1.4817
2028.0,1.4881
2023.0,1.5064
2022.0,1.5168
2019.0,1.519
2016.0,1.524
2013.0,1.5379
2010.0,1.561
2008.0,1.5764
2005.0,1.5783


==> pgfplot/data/processed/Processed-mult_booth_sa_8.csv <==
area,delay
708.0,0.9071
703.0,0.9124
670.0,0.9216
654.0,0.9354
638.0,0.9391
635.0,0.9429
626.0,0.9473
595.0,0.9696
580.0,0.973
572.0,0.978
564.0,0.9843
562.0,0.9944
560.0,1.0039
557.0,1.0225
554.0,1.0284


==> pgfplot/data/processed/Processed-mult_booth_wallace_16.csv <==
area,delay
2645.0,1.4709
2582.0,1.4762
2571.0,1.4815
2341.0,1.4887
2300.0,1.4954
2283.0,1.502
2262.0,1.5083
2260.0,1.509
2241.0,1.5219
2232.0,1.5287
2183.0,1.5386
2077.0,1.5619
2071.0,1.5696
2055.0,1.5815
2046.0,1.5901
2039.0,1.6062
2029.0,1.6075
2027.0,1.6148
2026.0,1.6187
2019.0,1.6482
2020.0,1.6343
2018.0,1.6505
2016.0,1.6545
2014.0,1.6683
2010.0,1.6935
2008.0,1.7016


==> pgfplot/data/processed/Processed-mult_booth_wallace_8.csv <==
area,delay
717.0,0.9519
708.0,0.9739
703.0,0.9792
672.0,0.9844
656.0,0.9894
640.0,0.992
637.0,0.9957
628.0,1.0058
622.0,1.0156
597.0,1.0216
596.0,1.0313
582.0,1.0325
573.0,1.0376
566.0,1.0488
563.0,1.0588
562.0,1.0638
559.0,1.0869
555.0,1.088


==> pgfplot/data/processed/Processed-mult_ilp_16.csv <==
area,delay
2275.0,1.2169
2080.0,1.2302
2061.0,1.2416
1837.0,1.2553
1748.0,1.2598
1732.0,1.2712
1723.0,1.293
1718.0,1.2993
1714.0,1.3154
1706.0,1.3375


==> pgfplot/data/processed/Processed-mult_ilp_8.csv <==
area,delay
514.0,0.775
506.0,0.7818
499.0,0.7827
478.0,0.7963
424.0,0.8055
415.0,0.8191
409.0,0.8226
404.0,0.842


==> pgfplot/data/processed/Processed-mult_rl_16_1104.csv <==
area,delay
2271.0,1.133
2258.0,1.1398
2063.0,1.1532
2044.0,1.1645
1826.0,1.1728
1737.0,1.1863
1721.0,1.197
1707.0,1.2153
1703.0,1.2341
1699.0,1.2599
1695.0,1.2668


==> pgfplot/data/processed/Processed-mult_rl_8_1104.csv <==
area,delay
496.0,0.7089
489.0,0.7192
478.0,0.7201
457.0,0.7338
408.0,0.7402
394.0,0.7491
393.0,0.7583
390.0,0.7696
388.0,0.7703


==> pgfplot/data/processed/Processed-mult_sa_16.csv <==
area,delay
2284.0,1.2619
2089.0,1.2753
2070.0,1.2866
1843.0,1.3045
1755.0,1.3093
1742.0,1.3132
1739.0,1.3133
1724.0,1.3303
1720.0,1.3447
1716.0,1.3555
1713.0,1.3566


==> pgfplot/data/processed/Processed-mult_sa_8.csv <==
area,delay
524.0,0.7414
517.0,0.7518
511.0,0.7526
504.0,0.7527
483.0,0.7663
442.0,0.7757
431.0,0.7808
422.0,0.79
417.0,0.7902
415.0,0.8043
414.0,0.818
413.0,0.8283
412.0,0.829
411.0,0.8291


==> pgfplot/data/processed/Processed-mult_wallace_16.csv <==
area,delay
2420.0,1.2672
2378.0,1.292
2184.0,1.3054
2164.0,1.3167
1942.0,1.3247
1870.0,1.3419
1853.0,1.3424
1838.0,1.3437
1829.0,1.3653
1823.0,1.3731
1819.0,1.3893
1812.0,1.4073


==> pgfplot/data/processed/Processed-mult_wallace_8.csv <==
area,delay
545.0,0.7791
538.0,0.7895
532.0,0.7903
520.0,0.8098
447.0,0.8213
431.0,0.8316
427.0,0.853


==> pgfplot/data/processed/Processed-pe_16_ilp.csv <==
area,delay
7.37956,1.5137
5.89848,1.5578
5.87396,1.5658
5.78748,1.5714
5.75071,1.5981
5.74526,1.5995
5.74117,1.6017


==> pgfplot/data/processed/Processed-pe_16_rl_1105_465.csv <==
area,delay
7.34484,1.4306
7.31011,1.4509
6.77351,1.4588
6.71971,1.4712
5.88894,1.4739
5.87873,1.4743
5.8583,1.4761
5.81948,1.4919
5.75888,1.498
5.73504,1.5157
5.72074,1.5185
5.71802,1.5264
5.71462,1.5288
5.71257,1.5305


==> pgfplot/data/processed/Processed-pe_16_sa.csv <==
area,delay
7.40135,1.5398
6.84024,1.5477
6.78645,1.5619
5.95976,1.5815
5.93389,1.5866
5.92367,1.5882
5.90324,1.5919
5.80382,1.5959
5.77999,1.6105
5.76569,1.6153
5.76296,1.6173
5.75956,1.6196
5.75752,1.6216


==> pgfplot/data/processed/Processed-pe_16_wallace.csv <==
area,delay
7.75001,1.5809
7.64378,1.6037
6.16814,1.6316
6.14362,1.64
6.05714,1.6407
6.02037,1.6672
6.01492,1.6693


==> pgfplot/data/processed/Processed-pe_8_ilp.csv <==
area,delay
2.05378,1.0395
2.017,1.0472
1.85357,1.0709
1.82361,1.0743
1.73509,1.1058
1.71057,1.1079
1.70036,1.1237


==> pgfplot/data/processed/Processed-pe_8_rl_1104.csv <==
area,delay
2.00951,0.9752
1.96253,0.9865
1.90805,1.0001
1.78275,1.0065
1.75211,1.0094
1.73372,1.0211
1.69423,1.0243
1.66971,1.0263
1.6595,1.0421


==> pgfplot/data/processed/Processed-pe_8_sa.csv <==
area,delay
2.08033,1.0059
2.06195,1.0163
2.02926,1.0171
1.97478,1.0308
1.87128,1.04
1.84132,1.0471
1.81884,1.0493
1.81067,1.0505
1.80591,1.0506
1.8025,1.0552
1.7991,1.0592
1.79705,1.0694
1.79229,1.0797
1.76982,1.0799
1.74598,1.0831
1.72419,1.0851
1.71806,1.101


==> pgfplot/data/processed/Processed-pe_8_wallace.csv <==
area,delay
2.13345,1.0436
2.07012,1.0794
1.88217,1.0901
1.79365,1.1168
1.76913,1.1188
1.75892,1.1347


==> pgfplot/data/processed/Processed-pe_booth_16_rl.csv <==
area,delay
7.78678,1.5607
7.75886,1.5696
7.17459,1.5776
7.07109,1.5843
7.02751,1.5909
6.97303,1.5971
6.96758,1.5982
6.91855,1.6106
6.89676,1.6175
6.77147,1.6274
6.40579,1.6424
6.23691,1.6479
6.23215,1.6626
6.20286,1.6684
6.19333,1.678
6.1872,1.6788
6.18452,1.6835
6.18316,1.6857


==> pgfplot/data/processed/Processed-pe_booth_16_sa.csv <==
area,delay
8.24847,1.6767
8.11909,1.6976
8.09117,1.7029
7.48511,1.7062
7.38161,1.7129
7.33802,1.7196
7.28355,1.7257
7.2781,1.7268
7.22907,1.7392
7.20728,1.746
7.08198,1.7559
6.71631,1.7649
6.54743,1.7665
6.54266,1.7812
6.51338,1.7882
6.50385,1.7978
6.49772,1.7986
6.49704,1.8033
6.49568,1.8055
6.49159,1.8174


==> pgfplot/data/processed/Processed-pe_booth_8_rl_1112.csv <==
area,delay
2.50185,1.12
2.48142,1.1201
2.4678,1.1254
2.39698,1.1387
2.31526,1.1462
2.30709,1.1499
2.2853,1.16
2.26896,1.1735
2.20631,1.1758
2.20359,1.1888
2.1457,1.1907
2.11574,1.2036
2.08442,1.2272
2.05854,1.2333
2.03539,1.2353
2.02926,1.2512


==> pgfplot/data/processed/Processed-pe_booth_8_sa.csv <==
area,delay
2.54951,1.1504
2.53589,1.1557
2.45146,1.1648
2.4106,1.1771
2.36974,1.1796
2.36157,1.1833
2.33978,1.1877
2.22129,1.2101
2.20018,1.2113
2.18112,1.2167
2.17022,1.2208
2.1389,1.2328
2.08987,1.248
2.08374,1.2706


==> pgfplot/data/processed/Processed-pe_booth_ilp_16.csv <==
area,delay
7.79699,1.6043
7.42519,1.6142
7.02751,1.6271
6.86408,1.6635
6.49908,1.6847
6.38468,1.6896
6.26892,1.6946
6.20286,1.7111
6.1872,1.7216
6.18107,1.7403


==> pgfplot/data/processed/Processed-pe_booth_ilp_8.csv <==
area,delay
2.54475,1.1856
2.52704,1.1895
2.4283,1.2032
2.33842,1.2148
2.23763,1.2401
2.15115,1.2679
2.10008,1.2975
2.0708,1.2996
2.06058,1.3154


==> pgfplot/data/processed/Processed-pe_booth_wallace_16.csv <==
area,delay
8.27503,1.6992
8.12521,1.7094
7.74796,1.7223
7.35028,1.7352
7.18685,1.7717
6.82186,1.7948
6.70746,1.8074
6.59169,1.811
6.52564,1.8251
6.50998,1.8356
6.50385,1.8543


==> pgfplot/data/processed/Processed-pe_booth_wallace_8.csv <==
area,delay
2.55428,1.198
2.45554,1.207
2.36566,1.2254
2.26487,1.2505
2.24581,1.279
2.17839,1.2804
2.12732,1.3121
2.09804,1.3143
2.08782,1.3302


==> pgfplot/data/training.csv <==
,step_num,minimized_ct_area
0,0,311.22
1,1,311.22
2,2,311.22
3,3,311.22
4,4,311.22
5,5,311.22
6,6,311.22
7,7,311.22
8,8,311.22
9,9,311.22
10,10,311.22
11,11,311.22
12,12,311.22
13,13,311.22
14,14,311.22
15,15,311.22
16,16,311.22
17,17,311.22
18,18,311.22
19,19,311.22
20,20,311.22
21,21,311.22
22,22,311.22
23,23,311.22
24,24,311.22
25,25,311.22
26,26,311.22
27,27,311.22
28,28,311.22
29,29,311.22
30,30,311.22
31,31,311.22
32,32,311.22
33,33,311.22
34,34,311.22
35,35,311.22
36,36,311.22
37,37,311.22
38,38,311.22
39,39,311.22
40,40,311.22
41,41,311.22
42,42,311.22
43,43,311.22
44,44,311.22
45,45,311.22
46,46,311.22
47,47,311.22
48,48,311.22
49,49,311.22
50,50,311.22
51,51,311.22
52,52,311.22
53,53,311.22
54,54,311.22
55,55,311.22
56,56,311.22
57,57,311.22
58,58,311.22
59,59,311.22
60,60,311.22
61,61,311.22
62,62,311.22
63,63,311.22
64,64,311.22
65,65,304.57
66,66,304.57
67,67,304.57
68,68,304.57
69,69,304.57
70,70,304.57
71,71,304.57
72,72,304.57
73,73,304.57
74,74,304.57
75,75,304.57
76,76,304.57
77,77,304.57
78,78,304.57
79,79,304.57
80,80,304.57
81,81,304.57
82,82,304.57
83,83,304.57
84,84,304.57
85,85,304.57
86,86,304.57
87,87,304.57
88,88,304.57
89,89,304.57
90,90,304.57
91,91,304.57
92,92,304.57
93,93,304.57
94,94,304.57
95,95,304.57
96,96,304.57
97,97,304.57
98,98,304.57
99,99,304.57
100,100,304.57
101,101,304.57
102,102,304.57
103,103,304.57
104,104,304.57
105,105,304.57
106,106,304.57
107,107,304.57
108,108,304.57
109,109,304.57
110,110,304.57
111,111,304.57
112,112,304.57
113,113,304.57
114,114,304.57
115,115,304.57
116,116,304.57
117,117,304.57
118,118,304.57
119,119,304.57
120,120,304.57
121,121,304.57
122,122,304.57
123,123,304.57
124,124,304.57
125,125,304.57
126,126,304.57
127,127,304.57
128,128,304.57
129,129,304.57
130,130,304.57
131,131,304.57
132,132,304.57
133,133,304.57
134,134,304.57
135,135,304.57
136,136,304.57
137,137,304.57
138,138,304.57
139,139,304.57
140,140,304.57
141,141,304.57
142,142,304.57
143,143,304.57
144,144,304.57
145,145,304.57
146,146,304.57
147,147,304.57
148,148,304.57
149,149,304.57
150,150,304.57
151,151,304.57
152,152,304.57
153,153,304.57
154,154,304.57
155,155,304.57
156,156,304.57
157,157,304.57
158,158,304.57
159,159,304.57
160,160,304.57
161,161,304.57
162,162,304.57
163,163,304.57
164,164,304.57
165,165,304.57
166,166,304.57
167,167,304.57
168,168,304.57
169,169,304.57
170,170,304.57
171,171,304.57
172,172,304.57
173,173,304.57
174,174,304.57
175,175,304.57
176,176,304.57
177,177,304.57
178,178,304.57
179,179,304.57
180,180,304.57
181,181,304.57
182,182,304.57
183,183,304.57
184,184,304.57
185,185,303.506
186,186,303.506
187,187,303.506
188,188,303.506
189,189,303.506
190,190,303.506
191,191,303.506
192,192,303.506
193,193,303.506
194,194,303.506
195,195,303.506
196,196,303.506
197,197,303.506
198,198,303.506
199,199,302.708
200,200,302.708
201,201,302.708
202,202,302.708
203,203,302.708
204,204,302.708
205,205,302.708
206,206,302.708
207,207,302.708
208,208,302.708
209,209,302.708
210,210,297.388
211,211,297.388
212,212,297.388
213,213,297.388
214,214,297.388
215,215,297.388
216,216,297.388
217,217,297.388
218,218,297.388
219,219,297.388
220,220,297.388
221,221,297.388
222,222,297.388
223,223,297.388
224,224,297.388
225,225,297.388
226,226,297.388
227,227,297.388
228,228,297.388
229,229,297.388
230,230,297.388
231,231,297.388
232,232,297.388
233,233,297.388
234,234,297.388
235,235,297.388
236,236,297.388
237,237,297.388
238,238,297.388
239,239,297.388
240,240,297.388
241,241,297.388
242,242,297.388
243,243,297.388
244,244,297.388
245,245,297.388
246,246,297.388
247,247,297.388
248,248,297.388
249,249,297.388
250,250,297.388
251,251,297.388
252,252,297.388
253,253,297.388
254,254,297.388
255,255,297.388
256,256,297.388
257,257,297.388
258,258,297.388
259,259,297.388
260,260,297.388
261,261,297.388
262,262,295.526
263,263,295.526
264,264,295.526
265,265,295.526
266,266,295.526
267,267,295.526
268,268,295.526
269,269,295.526
270,270,295.526
271,271,295.526
272,272,295.526
273,273,295.526
274,274,295.526
275,275,295.526
276,276,295.526
277,277,295.526
278,278,295.526
279,279,295.526
280,280,295.526
281,281,295.526
282,282,295.526
283,283,295.526
284,284,295.526
285,285,295.526
286,286,295.526
287,287,295.526
288,288,295.526
289,289,295.526
290,290,295.526
291,291,295.526
292,292,295.526
293,293,295.526
294,294,295.526
295,295,295.526
296,296,295.526
297,297,295.526
298,298,295.526
299,299,295.526
300,300,295.526
301,301,295.526
302,302,295.526
303,303,295.526
304,304,295.526
305,305,295.526
306,306,295.526
307,307,295.526
308,308,295.526
309,309,295.526
310,310,295.526
311,311,295.526
312,312,295.526
313,313,295.526
314,314,295.526
315,315,295.526
316,316,295.526
317,317,295.526
318,318,295.526
319,319,295.526
320,320,295.526
321,321,295.526
322,322,295.526
323,323,295.526
324,324,295.526
325,325,295.526
326,326,295.526
327,327,295.526
328,328,295.526
329,329,295.526
330,330,295.526
331,331,295.526
332,332,295.526
333,333,295.526
334,334,295.526
335,335,295.526
336,336,295.526
337,337,295.526
338,338,295.526
339,339,295.526
340,340,295.526
341,341,295.526
342,342,295.526
343,343,295.526
344,344,295.526
345,345,295.526
346,346,295.526
347,347,295.526
348,348,295.526
349,349,295.526
350,350,295.526
351,351,295.526
352,352,295.526
353,353,295.526
354,354,295.526
355,355,295.526
356,356,295.526
357,357,295.526
358,358,295.526
359,359,295.526
360,360,295.526
361,361,295.526
362,362,295.526
363,363,295.526
364,364,295.526
365,365,295.526
366,366,295.526
367,367,295.526
368,368,295.526
369,369,295.526
370,370,295.526
371,371,295.526
372,372,295.526
373,373,295.526
374,374,295.526
375,375,295.526
376,376,295.526
377,377,295.526
378,378,295.526
379,379,295.526
380,380,295.526
381,381,295.526
382,382,295.526
383,383,295.526
384,384,295.526
385,385,295.526
386,386,295.526
387,387,295.526
388,388,295.526
389,389,295.526
390,390,295.526
391,391,295.526
392,392,295.526
393,393,295.526
394,394,295.526
395,395,295.526
396,396,295.526
397,397,295.526
398,398,295.526
399,399,295.526
400,400,295.526
401,401,295.526
402,402,295.526
403,403,295.526
404,404,295.526
405,405,295.526
406,406,295.526
407,407,295.526
408,408,295.526
409,409,295.526
410,410,295.526
411,411,295.526
412,412,295.526
413,413,295.526
414,414,295.526
415,415,295.526
416,416,295.526
417,417,295.526
418,418,295.526
419,419,295.526
420,420,295.526
421,421,295.526
422,422,295.526
423,423,295.526
424,424,295.526
425,425,295.526
426,426,295.526
427,427,295.526
428,428,295.526
429,429,287.28
430,430,287.28
431,431,287.28
432,432,287.28
433,433,287.28
434,434,287.28
435,435,287.28
436,436,287.28
437,437,287.28
438,438,287.28
439,439,287.28
440,440,287.28
441,441,287.28
442,442,287.28
443,443,287.28
444,444,287.28
445,445,287.28
446,446,287.28
447,447,287.28
448,448,287.28
449,449,287.28
450,450,287.28
451,451,287.28
452,452,287.28
453,453,287.28
454,454,287.28
455,455,287.28
456,456,287.28
457,457,287.28
458,458,287.28
459,459,287.28
460,460,287.28
461,461,287.28
462,462,287.28
463,463,287.28
464,464,287.28
465,465,287.28
466,466,287.28
467,467,287.28
468,468,287.28
469,469,287.28
470,470,287.28
471,471,287.28
472,472,287.28
473,473,287.28
474,474,287.28
475,475,287.28
476,476,287.28
477,477,287.28
478,478,287.28
479,479,287.28
480,480,287.28
481,481,287.28
482,482,287.28
483,483,279.034
484,484,279.034
485,485,279.034
486,486,279.034
487,487,279.034
488,488,279.034
489,489,279.034
490,490,279.034
491,491,279.034
492,492,279.034
493,493,279.034
494,494,279.034
495,495,279.034
496,496,279.034
497,497,279.034
498,498,269.724
499,499,269.724
500,500,269.724
501,501,269.724
502,502,269.724
503,503,269.724
504,504,269.724
505,505,269.724
506,506,269.724
507,507,269.724
508,508,269.724
509,509,269.724
510,510,269.724
511,511,269.724
512,512,269.724
513,513,269.724
514,514,269.724
515,515,269.724
516,516,269.724
517,517,269.724
518,518,269.724
519,519,269.724
520,520,269.724
521,521,269.724
522,522,269.724
523,523,269.724
524,524,269.724
525,525,269.724
526,526,269.724
527,527,269.724
528,528,269.724
529,529,269.724
530,530,269.724
531,531,269.724
532,532,269.724
533,533,269.724
534,534,269.724
535,535,269.724
536,536,269.724
537,537,269.724
538,538,269.724
539,539,269.724
540,540,269.724
541,541,269.724
542,542,269.724
543,543,269.724
544,544,269.724
545,545,269.724
546,546,269.724
547,547,269.724
548,548,269.724
549,549,269.724
550,550,269.724
551,551,269.724
552,552,269.724
553,553,269.724
554,554,269.724
555,555,269.724
556,556,269.724
557,557,269.724
558,558,269.724
559,559,269.724
560,560,269.724
561,561,269.724
562,562,269.724
563,563,269.724
564,564,269.724
565,565,269.724
566,566,269.724
567,567,269.724
568,568,269.724
569,569,269.724
570,570,269.724
571,571,269.724
572,572,269.724
573,573,269.724
574,574,269.724
575,575,269.724
576,576,269.724
577,577,269.724
578,578,269.724
579,579,269.724
580,580,269.724
581,581,269.724
582,582,269.724
583,583,269.724
584,584,269.724
585,585,269.724
586,586,269.724
587,587,269.724
588,588,269.724
589,589,269.724
590,590,269.724
591,591,269.724
592,592,269.724
593,593,269.724
594,594,269.724
595,595,269.724
596,596,269.724
597,597,269.724
598,598,269.724
599,599,269.724
600,600,269.724
601,601,269.724
602,602,269.724
603,603,269.724
604,604,269.724
605,605,269.724
606,606,269.724
607,607,269.724
608,608,269.724
609,609,269.724
610,610,269.724
611,611,269.724
612,612,269.724
613,613,269.724
614,614,269.724
615,615,269.724
616,616,269.724
617,617,269.724
618,618,269.724
619,619,269.724
620,620,269.724
621,621,269.724
622,622,269.724
623,623,269.724
624,624,269.724
625,625,269.724
626,626,269.724
627,627,269.724
628,628,269.724
629,629,269.724
630,630,269.724
631,631,269.724
632,632,269.724
633,633,269.724
634,634,269.724
635,635,269.724
636,636,269.724
637,637,269.724
638,638,269.724
639,639,269.724
640,640,269.724
641,641,269.724
642,642,269.724
643,643,269.724
644,644,269.724
645,645,269.724
646,646,269.724
647,647,269.724
648,648,269.724
649,649,269.724
650,650,269.724
651,651,269.724
652,652,269.724
653,653,269.724
654,654,269.724
655,655,269.724
656,656,269.724
657,657,269.724
658,658,269.724
659,659,269.724
660,660,269.724
661,661,269.724
662,662,269.724
663,663,269.724
664,664,269.724
665,665,269.724
666,666,269.724
667,667,269.724
668,668,269.724
669,669,269.724
670,670,269.724
671,671,269.724
672,672,269.724
673,673,269.724
674,674,269.724
675,675,269.724
676,676,269.724
677,677,269.724
678,678,269.724
679,679,269.724
680,680,269.724
681,681,269.724
682,682,269.724
683,683,269.724
684,684,269.724
685,685,269.724
686,686,269.724
687,687,269.724
688,688,269.724
689,689,269.724
690,690,269.724
691,691,269.724
692,692,269.724
693,693,269.724
694,694,269.724
695,695,269.724
696,696,269.724
697,697,269.724
698,698,269.724
699,699,269.724
700,700,269.724
701,701,269.724
702,702,269.724
703,703,269.724
704,704,269.724
705,705,269.724
706,706,269.724
707,707,269.724
708,708,269.724
709,709,269.724
710,710,269.724
711,711,269.724
712,712,269.724
713,713,269.724
714,714,269.724
715,715,269.724
716,716,269.724
717,717,269.724
718,718,269.724
719,719,269.724
720,720,269.724
721,721,269.724
722,722,269.724
723,723,269.724
724,724,269.724
725,725,269.724
726,726,269.724
727,727,269.724
728,728,269.724
729,729,269.724
730,730,269.724
731,731,269.724
732,732,269.724
733,733,269.724
734,734,269.724
735,735,269.724
736,736,269.724
737,737,269.724
738,738,269.724
739,739,269.724
740,740,269.724
741,741,269.724
742,742,269.724
743,743,269.724
744,744,269.724
745,745,269.724
746,746,269.724
747,747,269.724
748,748,269.724
749,749,269.724
750,750,269.724
751,751,269.724
752,752,269.724
753,753,269.724
754,754,269.724
755,755,269.724
756,756,269.724
757,757,269.724
758,758,269.724
759,759,269.724
760,760,269.724
761,761,269.724
762,762,269.724
763,763,269.724
764,764,269.724
765,765,269.724
766,766,269.724
767,767,269.724
768,768,269.724
769,769,269.724
770,770,269.724
771,771,269.724
772,772,269.724
773,773,269.724
774,774,269.724
775,775,269.724
776,776,269.724
777,777,269.724
778,778,269.724
779,779,269.724
780,780,269.724
781,781,269.724
782,782,269.724
783,783,269.724
784,784,269.724
785,785,269.724
786,786,269.724
787,787,269.724
788,788,269.724
789,789,269.724
790,790,269.724
791,791,269.724
792,792,269.724
793,793,269.724
794,794,269.724
795,795,269.724
796,796,269.724
797,797,269.724
798,798,269.724
799,799,269.724
800,800,269.724
801,801,269.724
802,802,269.724
803,803,269.724
804,804,269.724
805,805,269.724
806,806,269.724
807,807,269.724
808,808,269.724
809,809,269.724
810,810,269.724
811,811,269.724
812,812,269.724
813,813,269.724
814,814,269.724
815,815,269.724
816,816,269.724
817,817,269.724
818,818,269.724
819,819,269.724
820,820,269.724
821,821,269.724
822,822,269.724
823,823,269.724
824,824,269.724
825,825,269.724
826,826,269.724
827,827,269.724
828,828,269.724
829,829,269.724
830,830,269.724
831,831,269.724
832,832,269.724
833,833,269.724
834,834,269.724
835,835,269.724
836,836,269.724
837,837,269.724
838,838,269.724
839,839,269.724
840,840,269.724
841,841,269.724
842,842,269.724
843,843,269.724
844,844,269.724
845,845,269.724
846,846,269.724
847,847,269.724
848,848,269.724
849,849,269.724
850,850,269.724
851,851,269.724
852,852,269.724
853,853,269.724
854,854,269.724
855,855,269.724
856,856,269.724
857,857,269.724
858,858,269.724
859,859,269.724
860,860,269.724
861,861,269.724
862,862,269.724
863,863,269.724
864,864,269.724
865,865,269.724
866,866,269.724
867,867,269.724
868,868,269.724
869,869,269.724
870,870,269.724
871,871,269.724
872,872,269.724
873,873,269.724
874,874,269.724
875,875,269.724
876,876,269.724
877,877,269.724
878,878,269.724
879,879,269.724
880,880,269.724
881,881,269.724
882,882,269.724
883,883,269.724
884,884,269.724
885,885,269.724
886,886,269.724
887,887,269.724
888,888,269.724
889,889,269.724
890,890,269.724
891,891,269.724
892,892,269.724
893,893,269.724
894,894,269.724
895,895,269.724
896,896,269.724
897,897,269.724
898,898,269.724
899,899,269.724
900,900,269.724
901,901,269.724
902,902,269.724
903,903,269.724
904,904,269.724
905,905,269.724
906,906,269.724
907,907,269.724
908,908,269.724
909,909,269.724
910,910,269.724
911,911,269.724
912,912,269.724
913,913,269.724
914,914,269.724
915,915,269.724
916,916,269.724
917,917,269.724
918,918,269.724
919,919,269.724
920,920,269.724
921,921,269.724
922,922,269.724
923,923,269.724
924,924,269.724
925,925,269.724
926,926,269.724
927,927,269.724
928,928,269.724
929,929,269.724
930,930,269.724
931,931,269.724
932,932,269.724
933,933,269.724
934,934,269.724
935,935,269.724
936,936,269.724
937,937,269.724
938,938,269.724
939,939,269.724
940,940,269.724
941,941,269.724
942,942,269.724
943,943,269.724
944,944,269.724
945,945,269.724
946,946,269.724
947,947,269.724
948,948,269.724
949,949,269.724
950,950,269.724
951,951,269.724
952,952,269.724
953,953,269.724
954,954,269.724
955,955,269.724
956,956,269.724
957,957,269.724
958,958,269.724
959,959,269.724
960,960,269.724
961,961,269.724
962,962,269.724
963,963,269.724
964,964,269.724
965,965,269.724
966,966,269.724
967,967,269.724
968,968,269.724
969,969,269.724
970,970,269.724
971,971,269.724
972,972,269.724
973,973,269.724
974,974,269.724
975,975,269.724
976,976,269.724
977,977,269.724
978,978,269.724
979,979,269.724
980,980,269.724
981,981,269.724
982,982,269.724
983,983,269.724
984,984,269.724
985,985,269.724
986,986,269.724
987,987,269.724
988,988,269.724
989,989,269.724
990,990,269.724
991,991,269.724
992,992,269.724
993,993,269.724
994,994,269.724
995,995,269.724
996,996,269.724
997,997,269.724
998,998,269.724
999,999,269.724
1000,1000,269.724
1001,1001,269.724
1002,1002,269.724
1003,1003,269.724
1004,1004,269.724
1005,1005,269.724
1006,1006,269.724
1007,1007,269.724
1008,1008,269.724
1009,1009,269.724
1010,1010,269.724
1011,1011,269.724
1012,1012,269.724
1013,1013,269.724
1014,1014,269.724
1015,1015,269.724
1016,1016,269.724
1017,1017,269.724
1018,1018,269.724
1019,1019,269.724
1020,1020,269.724
1021,1021,269.724
1022,1022,269.724
1023,1023,269.724
1024,1024,269.724
1025,1025,269.724
1026,1026,269.724
1027,1027,269.724
1028,1028,269.724
1029,1029,269.724
1030,1030,269.724
1031,1031,269.724
1032,1032,269.724
1033,1033,269.724
1034,1034,269.724
1035,1035,269.724
1036,1036,269.724
1037,1037,269.724
1038,1038,269.724
1039,1039,269.724
1040,1040,269.724
1041,1041,269.724
1042,1042,269.724
1043,1043,269.724
1044,1044,269.724
1045,1045,269.724
1046,1046,269.724
1047,1047,269.724
1048,1048,269.724
1049,1049,269.724
1050,1050,269.724
1051,1051,269.724
1052,1052,269.724
1053,1053,269.724
1054,1054,269.724
1055,1055,269.724
1056,1056,269.724
1057,1057,269.724
1058,1058,269.724
1059,1059,269.724
1060,1060,269.724
1061,1061,269.724
1062,1062,269.724
1063,1063,269.724
1064,1064,269.724
1065,1065,269.724
1066,1066,269.724
1067,1067,269.724
1068,1068,269.724
1069,1069,269.724
1070,1070,269.724
1071,1071,269.724
1072,1072,269.724
1073,1073,269.724
1074,1074,269.724
1075,1075,269.724
1076,1076,269.724
1077,1077,269.724
1078,1078,269.724
1079,1079,269.724
1080,1080,269.724
1081,1081,269.724
1082,1082,269.724
1083,1083,269.724
1084,1084,269.724
1085,1085,269.724
1086,1086,269.724
1087,1087,269.724
1088,1088,269.724
1089,1089,269.724
1090,1090,269.724
1091,1091,269.724
1092,1092,269.724
1093,1093,269.724
1094,1094,269.724
1095,1095,269.724
1096,1096,269.724
1097,1097,269.724
1098,1098,269.724
1099,1099,269.724
1100,1100,269.724
1101,1101,269.724
1102,1102,269.724
1103,1103,269.724
1104,1104,269.724
1105,1105,269.724
1106,1106,269.724
1107,1107,269.724
1108,1108,269.724
1109,1109,269.724
1110,1110,269.724
1111,1111,269.724
1112,1112,269.724
1113,1113,269.724
1114,1114,269.724
1115,1115,269.724
1116,1116,269.724
1117,1117,269.724
1118,1118,269.724
1119,1119,269.724
1120,1120,269.724
1121,1121,269.724
1122,1122,269.724
1123,1123,269.724
1124,1124,269.724
1125,1125,269.724
1126,1126,269.724
1127,1127,269.724
1128,1128,269.724
1129,1129,269.724
1130,1130,269.724
1131,1131,269.724
1132,1132,269.724
1133,1133,269.724
1134,1134,269.724
1135,1135,269.724
1136,1136,269.724
1137,1137,269.724
1138,1138,269.724
1139,1139,269.724
1140,1140,269.724
1141,1141,269.724
1142,1142,269.724
1143,1143,269.724
1144,1144,269.724
1145,1145,269.724
1146,1146,269.724
1147,1147,269.724
1148,1148,269.724
1149,1149,269.724
1150,1150,269.724
1151,1151,269.724
1152,1152,269.724
1153,1153,269.724
1154,1154,269.724
1155,1155,269.724
1156,1156,269.724
1157,1157,269.724
1158,1158,269.724
1159,1159,269.724
1160,1160,269.724
1161,1161,269.724
1162,1162,269.724
1163,1163,269.724
1164,1164,269.724
1165,1165,269.724
1166,1166,269.724
1167,1167,269.724
1168,1168,269.724
1169,1169,269.724
1170,1170,269.724
1171,1171,269.724
1172,1172,269.724
1173,1173,269.724
1174,1174,269.724
1175,1175,269.724
1176,1176,269.724
1177,1177,269.724
1178,1178,269.724
1179,1179,269.724
1180,1180,269.724
1181,1181,269.724
1182,1182,269.724
1183,1183,269.724
1184,1184,269.724
1185,1185,269.724
1186,1186,269.724
1187,1187,269.724
1188,1188,269.724
1189,1189,269.724
1190,1190,269.724
1191,1191,269.724
1192,1192,269.724
1193,1193,269.724
1194,1194,269.724
1195,1195,269.724
1196,1196,269.724
1197,1197,269.724
1198,1198,269.724
1199,1199,269.724
1200,1200,269.724
1201,1201,269.724
1202,1202,269.724
1203,1203,269.724
1204,1204,269.724
1205,1205,269.724
1206,1206,269.724
1207,1207,269.724
1208,1208,269.724
1209,1209,269.724
1210,1210,269.724
1211,1211,269.724
1212,1212,269.724
1213,1213,269.724
1214,1214,269.724
1215,1215,269.724
1216,1216,269.724
1217,1217,269.724
1218,1218,269.724
1219,1219,269.724
1220,1220,269.724
1221,1221,269.724
1222,1222,269.724
1223,1223,269.724
1224,1224,269.724
1225,1225,269.724
1226,1226,269.724
1227,1227,269.724
1228,1228,269.724
1229,1229,269.724
1230,1230,269.724
1231,1231,269.724
1232,1232,269.724
1233,1233,269.724
1234,1234,269.724
1235,1235,269.724
1236,1236,269.724
1237,1237,269.724
1238,1238,269.724
1239,1239,269.724
1240,1240,269.724
1241,1241,269.724
1242,1242,269.724
1243,1243,269.724
1244,1244,269.724
1245,1245,269.724
1246,1246,269.724
1247,1247,269.724
1248,1248,269.724
1249,1249,269.724
1250,1250,269.724
1251,1251,269.724
1252,1252,269.724
1253,1253,269.724
1254,1254,269.724
1255,1255,269.724
1256,1256,269.724
1257,1257,269.724
1258,1258,269.724
1259,1259,269.724
1260,1260,269.724
1261,1261,269.724
1262,1262,269.724
1263,1263,269.724
1264,1264,269.724
1265,1265,269.724
1266,1266,269.724
1267,1267,269.724
1268,1268,269.724
1269,1269,269.724
1270,1270,269.724
1271,1271,269.724
1272,1272,269.724
1273,1273,269.724
1274,1274,269.724
1275,1275,269.724
1276,1276,269.724
1277,1277,269.724
1278,1278,269.724
1279,1279,269.724
1280,1280,269.724
1281,1281,269.724
1282,1282,269.724
1283,1283,269.724
1284,1284,269.724
1285,1285,269.724
1286,1286,269.724
1287,1287,269.724
1288,1288,269.724
1289,1289,269.724
1290,1290,269.724
1291,1291,269.724
1292,1292,269.724
1293,1293,269.724
1294,1294,269.724
1295,1295,269.724
1296,1296,269.724
1297,1297,269.724
1298,1298,269.724
1299,1299,269.724
1300,1300,269.724
1301,1301,269.724
1302,1302,269.724
1303,1303,269.724
1304,1304,269.724
1305,1305,269.724
1306,1306,269.724
1307,1307,269.724
1308,1308,269.724
1309,1309,269.724
1310,1310,269.724
1311,1311,269.724
1312,1312,269.724
1313,1313,269.724
1314,1314,269.724
1315,1315,269.724
1316,1316,269.724
1317,1317,269.724
1318,1318,269.724
1319,1319,269.724
1320,1320,269.724
1321,1321,269.724
1322,1322,269.724
1323,1323,269.724
1324,1324,269.724
1325,1325,269.724
1326,1326,269.724
1327,1327,269.724
1328,1328,269.724
1329,1329,269.724
1330,1330,269.724
1331,1331,269.724
1332,1332,269.724
1333,1333,269.724
1334,1334,269.724
1335,1335,269.724
1336,1336,269.724
1337,1337,269.724
1338,1338,269.724
1339,1339,269.724
1340,1340,269.724
1341,1341,269.724
1342,1342,269.724
1343,1343,269.724
1344,1344,269.724
1345,1345,269.724
1346,1346,269.724
1347,1347,269.724
1348,1348,269.724
1349,1349,269.724
1350,1350,269.724
1351,1351,269.724
1352,1352,269.724
1353,1353,269.724
1354,1354,269.724
1355,1355,269.724
1356,1356,269.724
1357,1357,269.724
1358,1358,269.724
1359,1359,269.724
1360,1360,269.724
1361,1361,269.724
1362,1362,269.724
1363,1363,269.724
1364,1364,269.724
1365,1365,269.724
1366,1366,269.724
1367,1367,269.724
1368,1368,269.724
1369,1369,269.724
1370,1370,269.724
1371,1371,269.724
1372,1372,269.724
1373,1373,269.724
1374,1374,269.724
1375,1375,269.724
1376,1376,269.724
1377,1377,269.724
1378,1378,269.724
1379,1379,269.724
1380,1380,269.724
1381,1381,269.724
1382,1382,269.724
1383,1383,269.724
1384,1384,269.724
1385,1385,269.724
1386,1386,269.724
1387,1387,269.724
1388,1388,269.724
1389,1389,269.724
1390,1390,269.724
1391,1391,269.724
1392,1392,269.724
1393,1393,269.724
1394,1394,269.724
1395,1395,269.724
1396,1396,269.724
1397,1397,269.724
1398,1398,269.724
1399,1399,269.724
1400,1400,269.724
1401,1401,269.724
1402,1402,269.724
1403,1403,269.724
1404,1404,269.724
1405,1405,269.724
1406,1406,269.724
1407,1407,269.724
1408,1408,269.724
1409,1409,269.724
1410,1410,269.724
1411,1411,269.724
1412,1412,269.724
1413,1413,269.724
1414,1414,269.724
1415,1415,269.724
1416,1416,269.724
1417,1417,269.724
1418,1418,269.724
1419,1419,269.724
1420,1420,269.724
1421,1421,269.724
1422,1422,269.724
1423,1423,269.724
1424,1424,269.724
1425,1425,269.724
1426,1426,269.724
1427,1427,269.724
1428,1428,269.724
1429,1429,269.724
1430,1430,269.724
1431,1431,269.724
1432,1432,269.724
1433,1433,269.724
1434,1434,269.724
1435,1435,269.724
1436,1436,269.724
1437,1437,269.724
1438,1438,269.724
1439,1439,269.724
1440,1440,269.724
1441,1441,269.724
1442,1442,269.724
1443,1443,269.724
1444,1444,269.724
1445,1445,269.724
1446,1446,269.724
1447,1447,269.724
1448,1448,269.724
1449,1449,269.724
1450,1450,269.724
1451,1451,269.724
1452,1452,269.724
1453,1453,269.724
1454,1454,269.724
1455,1455,269.724
1456,1456,269.724
1457,1457,269.724
1458,1458,269.724
1459,1459,269.724
1460,1460,269.724
1461,1461,269.724
1462,1462,269.724
1463,1463,269.724
1464,1464,269.724
1465,1465,269.724
1466,1466,269.724
1467,1467,269.724
1468,1468,269.724
1469,1469,269.724
1470,1470,269.724
1471,1471,269.724
1472,1472,269.724
1473,1473,269.724
1474,1474,269.724
1475,1475,269.724
1476,1476,269.724
1477,1477,269.724
1478,1478,269.724
1479,1479,269.724
1480,1480,269.724
1481,1481,269.724
1482,1482,269.724
1483,1483,269.724
1484,1484,269.724
1485,1485,269.724
1486,1486,269.724
1487,1487,269.724
1488,1488,269.724
1489,1489,269.724
1490,1490,269.724
1491,1491,269.724
1492,1492,269.724
1493,1493,269.724
1494,1494,269.724
1495,1495,269.724
1496,1496,269.724
1497,1497,269.724
1498,1498,269.724
1499,1499,269.724
1500,1500,269.724
1501,1501,269.724
1502,1502,269.724
1503,1503,269.724
1504,1504,269.724
1505,1505,269.724
1506,1506,269.724
1507,1507,269.724
1508,1508,269.724
1509,1509,269.724
1510,1510,269.724
1511,1511,269.724
1512,1512,269.724
1513,1513,269.724
1514,1514,269.724
1515,1515,269.724
1516,1516,269.724
1517,1517,269.724
1518,1518,269.724
1519,1519,269.724
1520,1520,269.724
1521,1521,269.724
1522,1522,269.724
1523,1523,269.724
1524,1524,269.724
1525,1525,269.724
1526,1526,269.724
1527,1527,269.724
1528,1528,269.724
1529,1529,269.724
1530,1530,269.724
1531,1531,269.724
1532,1532,269.724
1533,1533,269.724
1534,1534,269.724
1535,1535,269.724
1536,1536,269.724
1537,1537,269.724
1538,1538,269.724
1539,1539,269.724
1540,1540,269.724
1541,1541,269.724
1542,1542,269.724
1543,1543,269.724
1544,1544,269.724
1545,1545,269.724
1546,1546,269.724
1547,1547,269.724
1548,1548,269.724
1549,1549,269.724
1550,1550,269.724
1551,1551,269.724
1552,1552,269.724
1553,1553,269.724
1554,1554,269.724
1555,1555,269.724
1556,1556,269.724
1557,1557,269.724
1558,1558,269.724
1559,1559,269.724
1560,1560,269.724
1561,1561,269.724
1562,1562,269.724
1563,1563,269.724
1564,1564,269.724
1565,1565,269.724
1566,1566,269.724
1567,1567,269.724
1568,1568,269.724
1569,1569,269.724
1570,1570,269.724
1571,1571,269.724
1572,1572,269.724
1573,1573,269.724
1574,1574,269.724
1575,1575,269.724
1576,1576,269.724
1577,1577,269.724
1578,1578,269.724
1579,1579,269.724
1580,1580,269.724
1581,1581,269.724
1582,1582,269.724
1583,1583,269.724
1584,1584,269.724
1585,1585,269.724
1586,1586,269.724
1587,1587,269.724
1588,1588,269.724
1589,1589,269.724
1590,1590,269.724
1591,1591,269.724
1592,1592,269.724
1593,1593,269.724
1594,1594,269.724
1595,1595,269.724
1596,1596,269.724
1597,1597,269.724
1598,1598,269.724
1599,1599,269.724
1600,1600,269.724
1601,1601,269.724
1602,1602,269.724
1603,1603,269.724
1604,1604,269.724
1605,1605,269.724
1606,1606,269.724
1607,1607,269.724
1608,1608,269.724
1609,1609,269.724
1610,1610,269.724
1611,1611,269.724
1612,1612,269.724
1613,1613,269.724
1614,1614,269.724
1615,1615,269.724
1616,1616,269.724
1617,1617,269.724
1618,1618,269.724
1619,1619,269.724
1620,1620,269.724
1621,1621,269.724
1622,1622,269.724
1623,1623,269.724
1624,1624,269.724
1625,1625,269.724
1626,1626,269.724
1627,1627,269.724
1628,1628,269.724
1629,1629,269.724
1630,1630,269.724
1631,1631,269.724
1632,1632,269.724
1633,1633,269.724
1634,1634,269.724
1635,1635,269.724
1636,1636,269.724
1637,1637,269.724
1638,1638,269.724
1639,1639,269.724
1640,1640,269.724
1641,1641,269.724
1642,1642,269.724
1643,1643,269.724
1644,1644,269.724
1645,1645,269.724
1646,1646,269.724
1647,1647,269.724
1648,1648,269.724
1649,1649,269.724
1650,1650,269.724
1651,1651,269.724
1652,1652,269.724
1653,1653,269.724
1654,1654,269.724
1655,1655,269.724
1656,1656,269.724
1657,1657,269.724
1658,1658,269.724
1659,1659,269.724
1660,1660,269.724
1661,1661,269.724
1662,1662,269.724
1663,1663,269.724
1664,1664,269.724
1665,1665,269.724
1666,1666,269.724
1667,1667,269.724
1668,1668,269.724
1669,1669,269.724
1670,1670,269.724
1671,1671,269.724
1672,1672,269.724
1673,1673,269.724
1674,1674,269.724
1675,1675,269.724
1676,1676,269.724
1677,1677,269.724
1678,1678,269.724
1679,1679,269.724
1680,1680,269.724
1681,1681,269.724
1682,1682,269.724
1683,1683,269.724
1684,1684,269.724
1685,1685,269.724
1686,1686,269.724
1687,1687,269.724
1688,1688,269.724
1689,1689,269.724
1690,1690,269.724
1691,1691,269.724
1692,1692,269.724
1693,1693,269.724
1694,1694,269.724
1695,1695,269.724
1696,1696,269.724
1697,1697,269.724
1698,1698,269.724
1699,1699,269.724
1700,1700,269.724
1701,1701,269.724
1702,1702,269.724
1703,1703,269.724
1704,1704,269.724
1705,1705,269.724
1706,1706,269.724
1707,1707,269.724
1708,1708,269.724
1709,1709,269.724
1710,1710,269.724
1711,1711,269.724
1712,1712,269.724
1713,1713,269.724
1714,1714,269.724
1715,1715,269.724
1716,1716,269.724
1717,1717,269.724
1718,1718,269.724
1719,1719,269.724
1720,1720,269.724
1721,1721,269.724
1722,1722,269.724
1723,1723,269.724
1724,1724,269.724
1725,1725,269.724
1726,1726,269.724
1727,1727,269.724
1728,1728,269.724
1729,1729,269.724
1730,1730,269.724
1731,1731,269.724
1732,1732,269.724
1733,1733,269.724
1734,1734,269.724
1735,1735,269.724
1736,1736,269.724
1737,1737,269.724
1738,1738,269.724
1739,1739,269.724
1740,1740,269.724
1741,1741,269.724
1742,1742,269.724
1743,1743,269.724
1744,1744,269.724
1745,1745,269.724
1746,1746,269.724
1747,1747,269.724
1748,1748,269.724
1749,1749,269.724
1750,1750,269.724
1751,1751,269.724
1752,1752,269.724
1753,1753,269.724
1754,1754,269.724
1755,1755,269.724
1756,1756,269.724
1757,1757,269.724
1758,1758,269.724
1759,1759,269.724
1760,1760,269.724
1761,1761,269.724
1762,1762,269.724
1763,1763,269.724
1764,1764,269.724
1765,1765,269.724
1766,1766,269.724
1767,1767,269.724
1768,1768,269.724
1769,1769,269.724
1770,1770,269.724
1771,1771,269.724
1772,1772,269.724
1773,1773,269.724
1774,1774,269.724
1775,1775,269.724
1776,1776,269.724
1777,1777,269.724
1778,1778,269.724
1779,1779,269.724
1780,1780,269.724
1781,1781,269.724
1782,1782,269.724
1783,1783,269.724
1784,1784,269.724
1785,1785,269.724
1786,1786,269.724
1787,1787,269.724
1788,1788,269.724
1789,1789,269.724
1790,1790,269.724
1791,1791,269.724
1792,1792,269.724
1793,1793,269.724
1794,1794,269.724
1795,1795,269.724
1796,1796,269.724
1797,1797,269.724
1798,1798,269.724
1799,1799,269.724
1800,1800,269.724
1801,1801,269.724
1802,1802,269.724
1803,1803,269.724
1804,1804,269.724
1805,1805,269.724
1806,1806,269.724
1807,1807,269.724
1808,1808,269.724
1809,1809,269.724
1810,1810,269.724
1811,1811,269.724
1812,1812,269.724
1813,1813,269.724
1814,1814,269.724
1815,1815,269.724
1816,1816,269.724
1817,1817,269.724
1818,1818,269.724
1819,1819,269.724
1820,1820,269.724
1821,1821,269.724
1822,1822,269.724
1823,1823,269.724
1824,1824,269.724
1825,1825,269.724
1826,1826,269.724
1827,1827,269.724
1828,1828,269.724
1829,1829,269.724
1830,1830,269.724
1831,1831,269.724
1832,1832,269.724
1833,1833,269.724
1834,1834,269.724
1835,1835,269.724
1836,1836,269.724
1837,1837,269.724
1838,1838,269.724
1839,1839,269.724
1840,1840,269.724
1841,1841,269.724
1842,1842,269.724
1843,1843,269.724
1844,1844,269.724
1845,1845,269.724
1846,1846,269.724
1847,1847,269.724
1848,1848,269.724
1849,1849,269.724
1850,1850,269.724
1851,1851,269.724
1852,1852,269.724
1853,1853,269.724
1854,1854,269.724
1855,1855,269.724
1856,1856,269.724
1857,1857,269.724
1858,1858,269.724
1859,1859,269.724
1860,1860,269.724
1861,1861,269.724
1862,1862,269.724
1863,1863,269.724
1864,1864,269.724
1865,1865,269.724
1866,1866,269.724
1867,1867,269.724
1868,1868,269.724
1869,1869,269.724
1870,1870,269.724
1871,1871,269.724
1872,1872,269.724
1873,1873,269.724
1874,1874,269.724
1875,1875,269.724
1876,1876,269.724
1877,1877,269.724
1878,1878,269.724
1879,1879,269.724
1880,1880,269.724
1881,1881,269.724
1882,1882,269.724
1883,1883,269.724
1884,1884,269.724
1885,1885,269.724
1886,1886,269.724
1887,1887,269.724
1888,1888,269.724
1889,1889,269.724
1890,1890,269.724
1891,1891,269.724
1892,1892,269.724
1893,1893,269.724
1894,1894,269.724
1895,1895,269.724
1896,1896,269.724
1897,1897,269.724
1898,1898,269.724
1899,1899,269.724
1900,1900,269.724
1901,1901,269.724
1902,1902,269.724
1903,1903,269.724
1904,1904,269.724
1905,1905,269.724
1906,1906,269.724
1907,1907,269.724
1908,1908,269.724
1909,1909,269.724
1910,1910,269.724
1911,1911,269.724
1912,1912,269.724
1913,1913,269.724
1914,1914,269.724
1915,1915,269.724
1916,1916,269.724
1917,1917,269.724
1918,1918,269.724
1919,1919,269.724
1920,1920,269.724
1921,1921,269.724
1922,1922,269.724
1923,1923,269.724
1924,1924,269.724
1925,1925,269.724
1926,1926,269.724
1927,1927,269.724
1928,1928,269.724
1929,1929,269.724
1930,1930,269.724
1931,1931,269.724
1932,1932,269.724
1933,1933,269.724
1934,1934,269.724
1935,1935,269.724
1936,1936,269.724
1937,1937,269.724
1938,1938,269.724
1939,1939,269.724
1940,1940,269.724
1941,1941,269.724
1942,1942,269.724
1943,1943,269.724
1944,1944,269.724
1945,1945,269.724
1946,1946,269.724
1947,1947,269.724
1948,1948,269.724
1949,1949,269.724
1950,1950,269.724
1951,1951,269.724
1952,1952,269.724
1953,1953,269.724
1954,1954,269.724
1955,1955,269.724
1956,1956,269.724
1957,1957,269.724
1958,1958,269.724
1959,1959,269.724
1960,1960,269.724
1961,1961,269.724
1962,1962,269.724
1963,1963,269.724
1964,1964,269.724
1965,1965,269.724
1966,1966,269.724
1967,1967,269.724
1968,1968,269.724
1969,1969,269.724
1970,1970,269.724
1971,1971,269.724
1972,1972,269.724
1973,1973,269.724
1974,1974,269.724
1975,1975,269.724
1976,1976,269.724
1977,1977,269.724
1978,1978,269.724
1979,1979,269.724
1980,1980,269.724
1981,1981,269.724
1982,1982,269.724
1983,1983,269.724
1984,1984,269.724
1985,1985,269.724
1986,1986,269.724
1987,1987,269.724
1988,1988,269.724
1989,1989,269.724
1990,1990,269.724
1991,1991,269.724
1992,1992,269.724
1993,1993,269.724
1994,1994,269.724
1995,1995,269.724
1996,1996,269.724
1997,1997,269.724
1998,1998,269.724
1999,1999,269.724
2000,2000,269.724
2001,2001,269.724
2002,2002,269.724
2003,2003,269.724
2004,2004,269.724
2005,2005,269.724
2006,2006,269.724
2007,2007,269.724
2008,2008,269.724
2009,2009,269.724
2010,2010,269.724
2011,2011,269.724
2012,2012,269.724
2013,2013,269.724
2014,2014,269.724
2015,2015,269.724
2016,2016,269.724
2017,2017,269.724
2018,2018,269.724
2019,2019,269.724
2020,2020,269.724
2021,2021,269.724
2022,2022,269.724
2023,2023,269.724
2024,2024,269.724
2025,2025,269.724
2026,2026,269.724
2027,2027,269.724
2028,2028,269.724
2029,2029,269.724
2030,2030,269.724
2031,2031,269.724
2032,2032,269.724
2033,2033,269.724
2034,2034,269.724
2035,2035,269.724
2036,2036,269.724
2037,2037,269.724
2038,2038,269.724
2039,2039,269.724
2040,2040,269.724
2041,2041,269.724
2042,2042,269.724
2043,2043,269.724
2044,2044,269.724
2045,2045,269.724
2046,2046,269.724
2047,2047,269.724
2048,2048,269.724
2049,2049,269.724
2050,2050,269.724
2051,2051,269.724
2052,2052,269.724
2053,2053,269.724
2054,2054,269.724
2055,2055,269.724
2056,2056,269.724
2057,2057,269.724
2058,2058,269.724
2059,2059,269.724
2060,2060,269.724
2061,2061,269.724
2062,2062,269.724
2063,2063,269.724
2064,2064,269.724
2065,2065,269.724
2066,2066,269.724
2067,2067,269.724
2068,2068,269.724
2069,2069,269.724
2070,2070,269.724
2071,2071,269.724
2072,2072,269.724
2073,2073,269.724
2074,2074,269.724
2075,2075,269.724
2076,2076,269.724
2077,2077,269.724
2078,2078,269.724
2079,2079,269.724
2080,2080,269.724
2081,2081,269.724
2082,2082,269.724
2083,2083,269.724
2084,2084,269.724
2085,2085,269.724
2086,2086,269.724
2087,2087,269.724
2088,2088,269.724
2089,2089,269.724
2090,2090,269.724
2091,2091,269.724
2092,2092,269.724
2093,2093,269.724
2094,2094,269.724
2095,2095,269.724
2096,2096,269.724
2097,2097,269.724
2098,2098,269.724
2099,2099,269.724
2100,2100,269.724
2101,2101,269.724
2102,2102,269.724
2103,2103,269.724
2104,2104,269.724
2105,2105,269.724
2106,2106,269.724
2107,2107,269.724
2108,2108,269.724
2109,2109,269.724
2110,2110,269.724
2111,2111,269.724
2112,2112,269.724
2113,2113,269.724
2114,2114,269.724
2115,2115,269.724
2116,2116,269.724
2117,2117,269.724
2118,2118,269.724
2119,2119,269.724
2120,2120,269.724
2121,2121,269.724
2122,2122,269.724
2123,2123,269.724
2124,2124,269.724
2125,2125,269.724
2126,2126,269.724
2127,2127,269.724
2128,2128,269.724
2129,2129,269.724
2130,2130,269.724
2131,2131,269.724
2132,2132,269.724
2133,2133,269.724
2134,2134,269.724
2135,2135,269.724
2136,2136,269.724
2137,2137,269.724
2138,2138,269.724
2139,2139,269.724
2140,2140,269.724
2141,2141,269.724
2142,2142,269.724
2143,2143,269.724
2144,2144,269.724
2145,2145,269.724
2146,2146,269.724
2147,2147,269.724
2148,2148,269.724
2149,2149,269.724
2150,2150,269.724
2151,2151,269.724
2152,2152,269.724
2153,2153,269.724
2154,2154,269.724
2155,2155,269.724
2156,2156,269.724
2157,2157,269.724
2158,2158,269.724
2159,2159,269.724
2160,2160,269.724
2161,2161,269.724
2162,2162,269.724
2163,2163,269.724
2164,2164,269.724
2165,2165,269.724
2166,2166,269.724
2167,2167,269.724
2168,2168,269.724
2169,2169,269.724
2170,2170,269.724
2171,2171,269.724
2172,2172,269.724
2173,2173,269.724
2174,2174,269.724
2175,2175,269.724
2176,2176,269.724
2177,2177,269.724
2178,2178,269.724
2179,2179,269.724
2180,2180,269.724
2181,2181,269.724
2182,2182,269.724
2183,2183,269.724
2184,2184,269.724
2185,2185,269.724
2186,2186,269.724
2187,2187,269.724
2188,2188,269.724
2189,2189,269.724
2190,2190,269.724
2191,2191,269.724
2192,2192,269.724
2193,2193,269.724
2194,2194,269.724
2195,2195,269.724
2196,2196,269.724
2197,2197,269.724
2198,2198,269.724
2199,2199,269.724
2200,2200,269.724
2201,2201,269.724
2202,2202,269.724
2203,2203,269.724
2204,2204,269.724
2205,2205,269.724
2206,2206,269.724
2207,2207,269.724
2208,2208,269.724
2209,2209,269.724
2210,2210,269.724
2211,2211,269.724
2212,2212,269.724
2213,2213,269.724
2214,2214,269.724
2215,2215,269.724
2216,2216,269.724
2217,2217,269.724
2218,2218,269.724
2219,2219,269.724
2220,2220,269.724
2221,2221,269.724
2222,2222,269.724
2223,2223,269.724
2224,2224,269.724
2225,2225,269.724
2226,2226,269.724
2227,2227,269.724
2228,2228,269.724
2229,2229,269.724
2230,2230,269.724
2231,2231,269.724
2232,2232,269.724
2233,2233,269.724
2234,2234,269.724
2235,2235,269.724
2236,2236,269.724
2237,2237,269.724
2238,2238,269.724
2239,2239,269.724
2240,2240,269.724
2241,2241,269.724
2242,2242,269.724
2243,2243,269.724
2244,2244,269.724
2245,2245,269.724
2246,2246,269.724
2247,2247,269.724
2248,2248,269.724
2249,2249,269.724
2250,2250,269.724
2251,2251,269.724
2252,2252,269.724
2253,2253,269.724
2254,2254,269.724
2255,2255,269.724
2256,2256,269.724
2257,2257,269.724
2258,2258,269.724
2259,2259,269.724
2260,2260,269.724
2261,2261,269.724
2262,2262,269.724
2263,2263,269.724
2264,2264,269.724
2265,2265,269.724
2266,2266,269.724
2267,2267,269.724
2268,2268,269.724
2269,2269,269.724
2270,2270,269.724
2271,2271,269.724
2272,2272,269.724
2273,2273,269.724
2274,2274,269.724
2275,2275,269.724
2276,2276,269.724
2277,2277,269.724
2278,2278,269.724
2279,2279,269.724
2280,2280,269.724
2281,2281,269.724
2282,2282,269.724
2283,2283,269.724
2284,2284,269.724
2285,2285,269.724
2286,2286,269.724
2287,2287,269.724
2288,2288,269.724
2289,2289,269.724
2290,2290,269.724
2291,2291,269.724
2292,2292,269.724
2293,2293,269.724
2294,2294,269.724
2295,2295,269.724
2296,2296,269.724
2297,2297,269.724
2298,2298,269.724
2299,2299,269.724
2300,2300,269.724
2301,2301,269.724
2302,2302,269.724
2303,2303,269.724
2304,2304,269.724
2305,2305,269.724
2306,2306,269.724
2307,2307,269.724
2308,2308,269.724
2309,2309,269.724
2310,2310,269.724
2311,2311,269.724
2312,2312,269.724
2313,2313,269.724
2314,2314,269.724
2315,2315,269.724
2316,2316,269.724
2317,2317,269.724
2318,2318,269.724
2319,2319,269.724
2320,2320,269.724
2321,2321,269.724
2322,2322,269.724
2323,2323,269.724
2324,2324,269.724
2325,2325,269.724
2326,2326,269.724
2327,2327,269.724
2328,2328,269.724
2329,2329,269.724
2330,2330,269.724
2331,2331,269.724
2332,2332,269.724
2333,2333,269.724
2334,2334,269.724
2335,2335,269.724
2336,2336,269.724
2337,2337,269.724
2338,2338,269.724
2339,2339,269.724
2340,2340,269.724
2341,2341,269.724
2342,2342,269.724
2343,2343,269.724
2344,2344,269.724
2345,2345,269.724
2346,2346,269.724
2347,2347,269.724
2348,2348,269.724
2349,2349,269.724
2350,2350,269.724
2351,2351,269.724
2352,2352,269.724
2353,2353,269.724
2354,2354,269.724
2355,2355,269.724
2356,2356,269.724
2357,2357,269.724
2358,2358,269.724
2359,2359,269.724
2360,2360,269.724
2361,2361,269.724
2362,2362,269.724
2363,2363,269.724
2364,2364,269.724
2365,2365,269.724
2366,2366,269.724
2367,2367,269.724
2368,2368,269.724
2369,2369,269.724
2370,2370,269.724
2371,2371,269.724
2372,2372,269.724
2373,2373,269.724
2374,2374,269.724
2375,2375,269.724
2376,2376,269.724
2377,2377,269.724
2378,2378,269.724
2379,2379,269.724
2380,2380,269.724
2381,2381,269.724
2382,2382,269.724
2383,2383,269.724
2384,2384,269.724
2385,2385,269.724
2386,2386,269.724
2387,2387,269.724
2388,2388,269.724
2389,2389,269.724
2390,2390,269.724
2391,2391,269.724
2392,2392,269.724
2393,2393,269.724
2394,2394,269.724
2395,2395,269.724
2396,2396,269.724
2397,2397,269.724
2398,2398,269.724
2399,2399,269.724
2400,2400,269.724
2401,2401,269.724
2402,2402,269.724
2403,2403,269.724
2404,2404,269.724
2405,2405,269.724
2406,2406,269.724
2407,2407,269.724
2408,2408,269.724
2409,2409,269.724
2410,2410,269.724
2411,2411,269.724
2412,2412,269.724
2413,2413,269.724
2414,2414,269.724
2415,2415,269.724
2416,2416,269.724
2417,2417,269.724
2418,2418,269.724
2419,2419,269.724
2420,2420,269.724
2421,2421,269.724
2422,2422,269.724
2423,2423,269.724

